On Quasi-Newton Forward--Backward Splitting: Proximal Calculus and Convergence

We introduce a framework for quasi-Newton forward--backward splitting algorithms (proximal quasi-Newton methods) with a metric induced by diagonal $\pm$ rank-$r$ symmetric positive definite matrices. This special type of metric allows for a highly efficient evaluation of the proximal mapping. The key to this efficiency is a general proximal calculus in the new metric. By using duality, formulas are derived that relate the proximal mapping in a rank-$r$ modified metric to the original metric. We also describe efficient implementations of the proximity calculation for a large class of functions; the implementations exploit the piece-wise linear nature of the dual problem. Then, we apply these results to acceleration of composite convex minimization problems, which leads to elegant quasi-Newton methods for which we prove convergence. The algorithm is tested on several numerical examples and compared to a comprehensive list of alternatives in the literature. Our quasi-Newton splitting algorithm with the prescribed metric compares favorably against state-of-the-art. The algorithm has extensive applications including signal processing, sparse recovery, machine learning and classification to name a few.

==> figs/GroupLasso_conv_FBS_iter.dat <==
1 49.388942225978
3 49.332493965020
5 49.276300429903
7 49.220359369291
9 49.164669080011
11 49.109227803298
13 49.054033727957
15 48.999084993290
17 48.944379691816
19 48.889915871780
21 48.835691539491
23 48.781704661498
25 48.727953166654
27 48.674434948064
29 48.621147864969
31 48.568089744577
33 48.515258383843
35 48.462651551233
37 48.410266988448
39 48.358138292450
41 48.306334665499
43 48.254746736767
45 48.203371681995
47 48.152207136933
49 48.101250720328
51 48.050500035652
53 47.999952672968
55 47.949606210997
57 47.899458219478
59 47.849506261895
61 47.799747898661
63 47.750180690814
65 47.700802204303
67 47.651610014882
69 47.602601713622
71 47.553805384029
73 47.505193525967
75 47.456787646270
77 47.408568741371
79 47.360546310631
81 47.312693991439
83 47.265009662679
85 47.217491258259
87 47.170145696094
89 47.122980186926
91 47.075974583158
93 47.029126875371
95 46.982435001373
97 46.935896830185
99 46.889510165130
101 46.843272767301
103 46.797182393781
105 46.751236841042
107 46.705433984358
109 46.659771806498
111 46.614248410837
113 46.568879270959
115 46.523648350870
117 46.478551096486
119 46.433590338219
121 46.388773732471
123 46.344085745355
125 46.299524693484
127 46.255088865103
129 46.210776442022
131 46.166588158564
133 46.122532062043
135 46.078593210923
137 46.034769604063
139 45.991071060019
141 45.947487200245
143 45.904013412200
145 45.860648182849
147 45.817390073335
149 45.774237703781
151 45.731189742240
153 45.688244896845
155 45.645401910357
157 45.602659556517
159 45.560016637747
161 45.517471983853
163 45.475024451450
165 45.432672923821
167 45.390416311021
169 45.348253550020
171 45.306183604767
173 45.264205466084
175 45.222320565320
177 45.180533640025
179 45.138842611538
181 45.097249263414
183 45.055746349788
185 45.014329777749
187 44.972998706148
189 44.931752314118
191 44.890589800068
193 44.849510380762
195 44.808513290496
197 44.767597780384
199 44.726763117743
201 44.686008585581
203 44.645333482171
205 44.604737120685
207 44.564218828886
209 44.523777948844
211 44.483413836682
213 44.443125862316
215 44.402913409204
217 44.362775874089
219 44.322712666738
221 44.282723209672
223 44.242806937904
225 44.202963298662
227 44.163191751130
229 44.123491766178
231 44.083865637213
233 44.044314065026
235 44.004832564313
237 43.965420649781
239 43.926077846607
241 43.886803690182
243 43.847597725874
245 43.808459508792
247 43.769388603552
249 43.730384584049
251 43.691450609514
253 43.652584256997
255 43.613783570880
257 43.575048159609
259 43.536377639753
261 43.497771635785
263 43.459229779859
265 43.420751711587
267 43.382337077828
269 43.343985532474
271 43.305696736246
273 43.267470356493
275 43.229306066993
277 43.191203547766
279 43.153162484886
281 43.115182570304
283 43.077263501672
285 43.039404982176
287 43.001606720372
289 42.963868430029
291 42.926189829978
293 42.888570643963
295 42.851010600498
297 42.813509432736
299 42.776066878328
301 42.738682679304
303 42.701356581943
305 42.664088336658
307 42.626877697879
309 42.589724423943
311 42.552628276989
313 42.515589022851
315 42.478606430960
317 42.441680274247
319 42.404810329052
321 42.367996375031
323 42.331238195071
325 42.294535933133
327 42.257891414696
329 42.221302034643
331 42.184767587748
333 42.148287871767
335 42.111862687221
337 42.075491837332
339 42.039175127951
341 42.002912367497
343 41.966703366892
345 41.930547939500
347 41.894445901071
349 41.858397069680
351 41.822401265674
353 41.786458311619
355 41.750568032246
357 41.714730254401
359 41.678944806996
361 41.643211520962
363 41.607530229204
365 41.571900766552
367 41.536322969722
369 41.500796677273
371 41.465321729561
373 41.429897968707
375 41.394526349536
377 41.359206924629
379 41.323938224625
381 41.288720098248
383 41.253552395800
385 41.218434969129
387 41.183367671596
389 41.148350358043
391 41.113382884762
393 41.078465109462
395 41.043596891247
397 41.008778090579
399 40.974008569256
401 40.939288190382
403 40.904616818342
405 40.869994318776
407 40.835420558554
409 40.800895405752
411 40.766418729626
413 40.731990400581
415 40.697610290155
417 40.663278271002
419 40.628994216868
421 40.594758002573
423 40.560569503987
425 40.526428598015
427 40.492335162574
429 40.458289076576
431 40.424290219908
433 40.390338473415
435 40.356433718885
437 40.322575839027
439 40.288764717459
441 40.255000238688
443 40.221282288098
445 40.187610751930
447 40.153985517272
449 40.120406472041
451 40.086873504967
453 40.053387388847
455 40.019947626116
457 39.986553608527
459 39.953205227917
461 39.919902376876
463 39.886644948728
465 39.853432837522
467 39.820265938018
469 39.787144145680
471 39.754067356657
473 39.721035467779
475 39.688048376542
477 39.655105981100
479 39.622208180252
481 39.589354873434
483 39.556545960706
485 39.523781342748
487 39.491060920844
489 39.458384596877
491 39.425752273318
493 39.393163853219
495 39.360619240200
497 39.328118338446
499 39.295661052696
501 39.263247288233
503 39.230876950881
505 39.198549946991
507 39.166266183439
509 39.134025567614
511 39.101828007413
513 39.069673411236
515 39.037561687973
517 39.005492747002
519 38.973466498182
521 38.941482851844
523 38.909541718785
525 38.877643010265
527 38.845786637994
529 38.813972514135
531 38.782200551290
533 38.750470662498
535 38.718782761229
537 38.687138331093
539 38.655535763567
541 38.623974933601
543 38.592455756320
545 38.560978147255
547 38.529542022333
549 38.498147297878
551 38.466793890599
553 38.435481717593
555 38.404210696333
557 38.372980744669
559 38.341791780819
561 38.310643723369
563 38.279536491265
565 38.248470003810
567 38.217444180662
569 38.186458941823
571 38.155514207646
573 38.124609898819
575 38.093746683855
577 38.062923817638
579 38.032141138200
581 38.001398567552
583 37.970696028032
585 37.940033442293
587 37.909410733305
589 37.878827824349
591 37.848284639014
593 37.817781101196
595 37.787317135088
597 37.756892665188
599 37.726507616283
601 37.696161913458
603 37.665855482082
605 37.635588247815
607 37.605360136597
609 37.575171074650
611 37.545020988473
613 37.514909804841
615 37.484837450800
617 37.454803853665
619 37.424808941021
621 37.394852640712
623 37.364934880849
625 37.335055589798
627 37.305215133058
629 37.275413453330
631 37.245650029149
633 37.215924789890
635 37.186237665174
637 37.156588584869
639 37.126977479086
641 37.097404278175
643 37.067868912725
645 37.038371313561
647 37.008911411744
649 36.979489138566
651 36.950104425547
653 36.920757204439
655 36.891447407217
657 36.862174966082
659 36.832939813457
661 36.803741881985
663 36.774581104527
665 36.745457414163
667 36.716370744184
669 36.687321028099
671 36.658308199624
673 36.629332192688
675 36.600392941427
677 36.571490380182
679 36.542624443501
681 36.513795066133
683 36.485002183030
685 36.456245729344
687 36.427525640425
689 36.398841851818
691 36.370194299267
693 36.341582918708
695 36.313007646269
697 36.284468418270
699 36.255965171220
701 36.227497841816
703 36.199066366943
705 36.170670683671
707 36.142310729253
709 36.113986441126
711 36.085697756908
713 36.057444614398
715 36.029226951573
717 36.001044706588
719 35.972897817776
721 35.944786223643
723 35.916709862869
725 35.888668674309
727 35.860662596989
729 35.832691570105
731 35.804755533022
733 35.776854425274
735 35.748988186564
737 35.721156756757
739 35.693360075886
741 35.665598084149
743 35.637870721904
745 35.610177929672
747 35.582519648136
749 35.554895818137
751 35.527306380677
753 35.499751276914
755 35.472230448165
757 35.444743835900
759 35.417291381746
761 35.389873027485
763 35.362488715050
765 35.335138386527
767 35.307821984154
769 35.280539450320
771 35.253290727560
773 35.226075758562
775 35.198894486160
777 35.171746853335
779 35.144632803215
781 35.117552279071
783 35.090505224321
785 35.063491605921
787 35.036511393565
789 35.009564483634
791 34.982650820123
793 34.955770347172
795 34.928923009056
797 34.902108750192
799 34.875327515134
801 34.848579248575
803 34.821863895344
805 34.795181400405
807 34.768531708858
809 34.741914765939
811 34.715330517015
813 34.688778907591
815 34.662259883299
817 34.635773389907
819 34.609319373312
821 34.582897779543
823 34.556508554759
825 34.530151645246
827 34.503826997421
829 34.477534557828
831 34.451274273140
833 34.425046090154
835 34.398849955795
837 34.372685817112
839 34.346553621283
841 34.320453315604
843 34.294384847501
845 34.268348164518
847 34.242343214326
849 34.216369944715
851 34.190428303597
853 34.164518239006
855 34.138639699097
857 34.112792632141
859 34.086976986532
861 34.061192710783
863 34.035439753521
865 34.009718063496
867 33.984027589571
869 33.958368280729
871 33.932740086065
873 33.907142954793
875 33.881576836242
877 33.856041679854
879 33.830537435186
881 33.805064051908
883 33.779621479804
885 33.754209668770
887 33.728828568816
889 33.703478130061
891 33.678158302736
893 33.652869037185
895 33.627610283859
897 33.602381993322
899 33.577184116246
901 33.552016603411
903 33.526879405707
905 33.501772474132
907 33.476695759792
909 33.451649213898
911 33.426632787772
913 33.401646432837
915 33.376690100627
917 33.351763742779
919 33.326867311036
921 33.302000757245
923 33.277164033357
925 33.252357091429
927 33.227579883620
929 33.202832362192
931 33.178114479511
933 33.153426188044
935 33.128767440360
937 33.104138189131
939 33.079538387130
941 33.054967987230
943 33.030426942403
945 33.005915205725
947 32.981432730369
949 32.956979469608
951 32.932555376814
953 32.908160405458
955 32.883794509108
957 32.859457641432
959 32.835149756195
961 32.810870807257
963 32.786620748579
965 32.762399534214
967 32.738207118316
969 32.714043455131
971 32.689908499002
973 32.665802204367
975 32.641724525761
977 32.617675417809
979 32.593654835235
981 32.569662732855
983 32.545699065577
985 32.521763788404
987 32.497856856433
989 32.473978224852
991 32.450127848941
993 32.426305684073
995 32.402511685714
997 32.378745809418
999 32.355008010833
1001 32.331298245697
1003 32.307616469838
1005 32.283962639175
1007 32.260336709717
1009 32.236738637562
1011 32.213168378897
1013 32.189625889999
1015 32.166111127234
1017 32.142624047056
1019 32.119164606007
1021 32.095732760716
1023 32.072328467902
1025 32.048951684370
1027 32.025602367013
1029 32.002280472808
1031 31.978985958823
1033 31.955718782208
1035 31.932478900202
1037 31.909266270129
1039 31.886080849397
1041 31.862922595502
1043 31.839791466022
1045 31.816687418622
1047 31.793610411050
1049 31.770560401139
1051 31.747537346806
1053 31.724541206051
1055 31.701571936958
1057 31.678629497694
1059 31.655713846509
1061 31.632824941735
1063 31.609962741788
1065 31.587127205164
1067 31.564318290444
1069 31.541535956287
1071 31.518780161437
1073 31.496050864716
1075 31.473348025031
1077 31.450671601365
1079 31.428021552784
1081 31.405397838436
1083 31.382800417546
1085 31.360229249421
1087 31.337684293445
1089 31.315165509085
1091 31.292672855884
1093 31.270206293465
1095 31.247765781531
1097 31.225351279861
1099 31.202962748314
1101 31.180600146827
1103 31.158263435415
1105 31.135952574168
1107 31.113667523257
1109 31.091408242928
1111 31.069174693504
1113 31.046966835387
1115 31.024784629051
1117 31.002628035051
1119 30.980497014016
1121 30.958391526651
1123 30.936311533736
1125 30.914256996128
1127 30.892227874758
1129 30.870224130633
1131 30.848245724834
1133 30.826292618517
1135 30.804364772912
1137 30.782462149326
1139 30.760584709135
1141 30.738732413794
1143 30.716905224828
1145 30.695103103837
1147 30.673326012495
1149 30.651573912547
1151 30.629846765813
1153 30.608144534185
1155 30.586467179626
1157 30.564814664173
1159 30.543186949935
1161 30.521583999093
1163 30.500005773899
1165 30.478452236676
1167 30.456923349821
1169 30.435419075799
1171 30.413939377148
1173 30.392484216476
1175 30.371053556462
1177 30.349647359856
1179 30.328265589477
1181 30.306908208215
1183 30.285575179029
1185 30.264266464949
1187 30.242982029073
1189 30.221721834571
1191 30.200485844679
1193 30.179274022703
1195 30.158086332020
1197 30.136922736073
1199 30.115783198375
1201 30.094667682506
1203 30.073576152115
1205 30.052508570920
1207 30.031464902706
1209 30.010445111324
1211 29.989449160694
1213 29.968477014805
1215 29.947528637710
1217 29.926603993530
1219 29.905703046454
1221 29.884825760736
1223 29.863972100698
1225 29.843142030728
1227 29.822335515279
1229 29.801552518870
1231 29.780793006088
1233 29.760056941584
1235 29.739344290074
1237 29.718655016340
1239 29.697989085231
1241 29.677346461657
1243 29.656727110597
1245 29.636130997093
1247 29.615558086250
1249 29.595008343239
1251 29.574481733297
1253 29.553978221721
1255 29.533497773876
1257 29.513040355187
1259 29.492605931147
1261 29.472194467308
1263 29.451805929289
1265 29.431440282769
1267 29.411097493493
1269 29.390777527267
1271 29.370480349960
1273 29.350205927504
1275 29.329954225894
1277 29.309725211186
1279 29.289518849498
1281 29.269335107011
1283 29.249173949968
1285 29.229035344674
1287 29.208919257493
1289 29.188825654854
1291 29.168754503244
1293 29.148705769213
1295 29.128679419372
1297 29.108675420393
1299 29.088693739007
1301 29.068734342008
1303 29.048797196248
1305 29.028882268641
1307 29.008989526160
1309 28.989118935840
1311 28.969270464772
1313 28.949444080112
1315 28.929639749071
1317 28.909857438922
1319 28.890097116996
1321 28.870358750685
1323 28.850642307437
1325 28.830947754761
1327 28.811275060226
1329 28.791624191457
1331 28.771995116138
1333 28.752387802013
1335 28.732802216884
1337 28.713238328608
1339 28.693696105105
1341 28.674175514348
1343 28.654676524371
1345 28.635199103265
1347 28.615743219177
1349 28.596308840313
1351 28.576895934935
1353 28.557504471362
1355 28.538134417973
1357 28.518785743198
1359 28.499458415530
1361 28.480152403513
1363 28.460867675753
1365 28.441604200906
1367 28.422361947690
1369 28.403140884876
1371 28.383940981292
1373 28.364762205820
1375 28.345604527399
1377 28.326467915026
1379 28.307352337748
1381 28.288257764673
1383 28.269184164960
1385 28.250131507825
1387 28.231099762538
1389 28.212088898426
1391 28.193098884868
1393 28.174129691298
1395 28.155181287207
1397 28.136253642138
1399 28.117346725688
1401 28.098460507510
1403 28.079594957309
1405 28.060750044846
1407 28.041925739933
1409 28.023122012438
1411 28.004338832282
1413 27.985576169439
1415 27.966833993936
1417 27.948112275854
1419 27.929410985326
1421 27.910730092540
1423 27.892069567735
1425 27.873429381202
1427 27.854809503288
1429 27.836209904388
1431 27.817630554953
1433 27.799071425485
1435 27.780532486538
1437 27.762013708717
1439 27.743515062682
1441 27.725036519142
1443 27.706578048858
1445 27.688139622643
1447 27.669721211364
1449 27.651322785935
1451 27.632944317323
1453 27.614585776548
1455 27.596247134679
1457 27.577928362837
1459 27.559629432192
1461 27.541350313967
1463 27.523090979434
1465 27.504851399917
1467 27.486631546789
1469 27.468431391474
1471 27.450250905446
1473 27.432090060229
1475 27.413948827398
1477 27.395827178575
1479 27.377725085436
1481 27.359642519704
1483 27.341579453150
1485 27.323535857599
1487 27.305511704921
1489 27.287506967037
1491 27.269521615919
1493 27.251555623584
1495 27.233608962100
1497 27.215681603586
1499 27.197773520207
1501 27.179884684176
1503 27.162015067756
1505 27.144164643260
1507 27.126333383046
1509 27.108521259522
1511 27.090728245144
1513 27.072954312415
1515 27.055199433889
1517 27.037463582164
1519 27.019746729888
1521 27.002048849756
1523 26.984369914510
1525 26.966709896940
1527 26.949068769883
1529 26.931446506225
1531 26.913843078896
1533 26.896258460875
1535 26.878692625188
1537 26.861145544907
1539 26.843617193151
1541 26.826107543087
1543 26.808616567926
1545 26.791144240927
1547 26.773690535396
1549 26.756255424684
1551 26.738838882188
1553 26.721440881352
1555 26.704061395665
1557 26.686700398664
1559 26.669357863930
1561 26.652033765089
1563 26.634728075814
1565 26.617440769823
1567 26.600171820880
1569 26.582921202793
1571 26.565688889417
1573 26.548474854651
1575 26.531279072438
1577 26.514101516769
1579 26.496942161677
1581 26.479800981241
1583 26.462677949585
1585 26.445573040876
1587 26.428486229327
1589 26.411417489195
1591 26.394366794782
1593 26.377334120433
1595 26.360319440537
1597 26.343322729529
1599 26.326343961885
1601 26.309383112128
1603 26.292440154823
1605 26.275515064578
1607 26.258607816047
1609 26.241718383925
1611 26.224846742953
1613 26.207992867912
1615 26.191156733629
1617 26.174338314973
1619 26.157537586857
1621 26.140754524236
1623 26.123989102109
1625 26.107241295515
1627 26.090511079540
1629 26.073798429309
1631 26.057103319992
1633 26.040425726800
1635 26.023765624987
1637 26.007122989849
1639 25.990497796724
1641 25.973890020994
1643 25.957299638080
1645 25.940726623448
1647 25.924170952603
1649 25.907632601094
1651 25.891111544511
1653 25.874607758485
1655 25.858121218690
1657 25.841651900840
1659 25.825199780691
1661 25.808764834041
1663 25.792347036727
1665 25.775946364630
1667 25.759562793671
1669 25.743196299810
1671 25.726846859051
1673 25.710514447437
1675 25.694199041052
1677 25.677900616020
1679 25.661619148508
1681 25.645354614721
1683 25.629106990905
1685 25.612876253347
1687 25.596662378373
1689 25.580465342351
1691 25.564285121687
1693 25.548121692830
1695 25.531975032265
1697 25.515845116519
1699 25.499731922160
1701 25.483635425793
1703 25.467555604065
1705 25.451492433662
1707 25.435445891307
1709 25.419415953765
1711 25.403402597841
1713 25.387405800377
1715 25.371425538254
1717 25.355461788395
1719 25.339514527759
1721 25.323583733346
1723 25.307669382192
1725 25.291771451376
1727 25.275889918012
1729 25.260024759254
1731 25.244175952295
1733 25.228343474366
1735 25.212527302736
1737 25.196727414713
1739 25.180943787642
1741 25.165176398909
1743 25.149425225935
1745 25.133690246181
1747 25.117971437145
1749 25.102268776362
1751 25.086582241407
1753 25.070911809891
1755 25.055257459464
1757 25.039619167812
1759 25.023996912660
1761 25.008390671770
1763 24.992800422940
1765 24.977226144007
1767 24.961667812845
1769 24.946125407365
1771 24.930598905514
1773 24.915088285277
1775 24.899593524677
1777 24.884114601771
1779 24.868651494656
1781 24.853204181462
1783 24.837772640361
1785 24.822356849555
1787 24.806956787289
1789 24.791572431839
1791 24.776203761520
1793 24.760850754684
1795 24.745513389718
1797 24.730191645045
1799 24.714885499125
1801 24.699594930452
1803 24.684319917559
1805 24.669060439013
1807 24.653816473417
1809 24.638587999409
1811 24.623374995665
1813 24.608177440894
1815 24.592995313842
1817 24.577828593290
1819 24.562677258055
1821 24.547541286989
1823 24.532420658978
1825 24.517315352946
1827 24.502225347849
1829 24.487150622680
1831 24.472091156467
1833 24.457046928271
1835 24.442017917191
1837 24.427004102359
1839 24.412005462941
1841 24.397021978139
1843 24.382053627188
1845 24.367100389361
1847 24.352162243961
1849 24.337239170329
1851 24.322331147837
1853 24.307438155896
1855 24.292560173945
1857 24.277697181463
1859 24.262849157960
1861 24.248016082980
1863 24.233197936102
1865 24.218394696939
1867 24.203606345136
1869 24.188832860374
1871 24.174074222366
1873 24.159330410860
1875 24.144601405637
1877 24.129887186510
1879 24.115187733329
1881 24.100503025974
1883 24.085833044360
1885 24.071177768434
1887 24.056537178179
1889 24.041911253607
1891 24.027299974766
1893 24.012703321737
1895 23.998121274632
1897 23.983553813598
1899 23.969000918813
1901 23.954462570490
1903 23.939938748873
1905 23.925429434238
1907 23.910934606895
1909 23.896454247187
1911 23.881988335488
1913 23.867536852205
1915 23.853099777777
1917 23.838677092676
1919 23.824268777407
1921 23.809874812504
1923 23.795495178536
1925 23.781129856103
1927 23.766778825837
1929 23.752442068403
1931 23.738119564496
1933 23.723811294844
1935 23.709517240207
1937 23.695237381376
1939 23.680971699173
1941 23.666720174454
1943 23.652482788103
1945 23.638259521039
1947 23.624050354210
1949 23.609855268597
1951 23.595674245211
1953 23.581507265094
1955 23.567354309321
1957 23.553215358997
1959 23.539090395257
1961 23.524979399269
1963 23.510882352231
1965 23.496799235371
1967 23.482730029950
1969 23.468674717259
1971 23.454633278618
1973 23.440605695379
1975 23.426591948926
1977 23.412592020672
1979 23.398605892059
1981 23.384633544563
1983 23.370674959688
1985 23.356730118970
1987 23.342799003972
1989 23.328881596292
1991 23.314977877554
1993 23.301087829415
1995 23.287211433561
1997 23.273348671707
1999 23.259499525600


==> figs/GroupLasso_conv_FBS_time.dat <==
0.051267 49.388942225978
0.106953 49.332493965020
0.163746 49.276300429903
0.218954 49.220359369291
0.274363 49.164669080011
0.329526 49.109227803298
0.387709 49.054033727957
0.443194 48.999084993290
0.499258 48.944379691816
0.557413 48.889915871780
0.613073 48.835691539491
0.668736 48.781704661498
0.724030 48.727953166654
0.779320 48.674434948064
0.834388 48.621147864969
0.889736 48.568089744577
0.944924 48.515258383843
1.000346 48.462651551233
1.073840 48.410266988448
1.138808 48.358138292450
1.193921 48.306334665499
1.249936 48.254746736767
1.305077 48.203371681995
1.360092 48.152207136933
1.421150 48.101250720328
1.476261 48.050500035652
1.531327 47.999952672968
1.586431 47.949606210997
1.641560 47.899458219478
1.697726 47.849506261895
1.752816 47.799747898661
1.808183 47.750180690814
1.863336 47.700802204303
1.918731 47.651610014882
1.974011 47.602601713622
2.029192 47.553805384029
2.084202 47.505193525967
2.139328 47.456787646270
2.194384 47.408568741371
2.251425 47.360546310631
2.306885 47.312693991439
2.368260 47.265009662679
2.424489 47.217491258259
2.482064 47.170145696094
2.542067 47.122980186926
2.599103 47.075974583158
2.654304 47.029126875371
2.709580 46.982435001373
2.765292 46.935896830185
2.820828 46.889510165130
2.898252 46.843272767301
2.966949 46.797182393781
3.023324 46.751236841042
3.078625 46.705433984358
3.133808 46.659771806498
3.189016 46.614248410837
3.244230 46.568879270959
3.299356 46.523648350870
3.354611 46.478551096486
3.410496 46.433590338219
3.466425 46.388773732471
3.540093 46.344085745355
3.595744 46.299524693484
3.650981 46.255088865103
3.706093 46.210776442022
3.761414 46.166588158564
3.817111 46.122532062043
3.872391 46.078593210923
3.927579 46.034769604063
3.984210 45.991071060019
4.039495 45.947487200245
4.095824 45.904013412200
4.151120 45.860648182849
4.206275 45.817390073335
4.261360 45.774237703781
4.316835 45.731189742240
4.372215 45.688244896845
4.427418 45.645401910357
4.484889 45.602659556517
4.540113 45.560016637747
4.595564 45.517471983853
4.650837 45.475024451450
4.706788 45.432672923821
4.762147 45.390416311021
4.817503 45.348253550020
4.872761 45.306183604767
4.928015 45.264205466084
4.983803 45.222320565320
5.039600 45.180533640025
5.095263 45.138842611538
5.150506 45.097249263414
5.205764 45.055746349788
5.262042 45.014329777749
5.319346 44.972998706148
5.375036 44.931752314118
5.430168 44.890589800068
5.485333 44.849510380762
5.540613 44.808513290496
5.596760 44.767597780384
5.652270 44.726763117743
5.728276 44.686008585581
5.784948 44.645333482171
5.840378 44.604737120685
5.896570 44.564218828886
5.951669 44.523777948844
6.007702 44.483413836682
6.063187 44.443125862316
6.118366 44.402913409204
6.173463 44.362775874089
6.228596 44.322712666738
6.283746 44.282723209672
6.339016 44.242806937904
6.399302 44.202963298662
6.454571 44.163191751130
6.510713 44.123491766178
6.566131 44.083865637213
6.621963 44.044314065026
6.677109 44.004832564313
6.732374 43.965420649781
6.787476 43.926077846607
6.842710 43.886803690182
6.897838 43.847597725874
6.953063 43.808459508792
7.008487 43.769388603552
7.063797 43.730384584049
7.119612 43.691450609514
7.174729 43.652584256997
7.229866 43.613783570880
7.284915 43.575048159609
7.353933 43.536377639753
7.413120 43.497771635785
7.468690 43.459229779859
7.523784 43.420751711587
7.578717 43.382337077828
7.633624 43.343985532474
7.706446 43.305696736246
7.762258 43.267470356493
7.817572 43.229306066993
7.872825 43.191203547766
7.927913 43.153162484886
7.983515 43.115182570304
8.038748 43.077263501672
8.093695 43.039404982176
8.148623 43.001606720372
8.203568 42.963868430029
8.260309 42.926189829978
8.315565 42.888570643963
8.373168 42.851010600498
8.428108 42.813509432736
8.482758 42.776066878328
8.568646 42.738682679304
8.630378 42.701356581943
8.685740 42.664088336658
8.740922 42.626877697879
8.795899 42.589724423943
8.850938 42.552628276989
8.906024 42.515589022851
8.960960 42.478606430960
9.016258 42.441680274247
9.071621 42.404810329052
9.126766 42.367996375031
9.182956 42.331238195071
9.238017 42.294535933133
9.292935 42.257891414696
9.347955 42.221302034643
9.424542 42.184767587748
9.480141 42.148287871767
9.535299 42.111862687221
9.590264 42.075491837332
9.645241 42.039175127951
9.700211 42.002912367497
9.755251 41.966703366892
9.810332 41.930547939500
9.865565 41.894445901071
9.920732 41.858397069680
9.976291 41.822401265674
10.031655 41.786458311619
10.090328 41.750568032246
10.145365 41.714730254401
10.200481 41.678944806996
10.255614 41.643211520962
10.310805 41.607530229204
10.365653 41.571900766552
10.423281 41.536322969722
10.482902 41.500796677273
10.555748 41.465321729561
10.611068 41.429897968707
10.666895 41.394526349536
10.722104 41.359206924629
10.777324 41.323938224625
10.832451 41.288720098248
10.887194 41.253552395800
10.942050 41.218434969129
10.997215 41.183367671596
11.052327 41.148350358043
11.108714 41.113382884762
11.163758 41.078465109462
11.218746 41.043596891247
11.273646 41.008778090579
11.328847 40.974008569256
11.402798 40.939288190382
11.464221 40.904616818342
11.519265 40.869994318776
11.574404 40.835420558554
11.629480 40.800895405752
11.685066 40.766418729626
11.740083 40.731990400581
11.794948 40.697610290155
11.849909 40.663278271002
11.904603 40.628994216868
11.959473 40.594758002573
12.015464 40.560569503987
12.070320 40.526428598015
12.125107 40.492335162574
12.179838 40.458289076576
12.234598 40.424290219908
12.290055 40.390338473415
12.345161 40.356433718885
12.400280 40.322575839027
12.456046 40.288764717459
12.510989 40.255000238688
12.565911 40.221282288098
12.620902 40.187610751930
12.676060 40.153985517272
12.730912 40.120406472041
12.785861 40.086873504967
12.840714 40.053387388847
12.896321 40.019947626116
12.951152 39.986553608527
13.006262 39.953205227917
13.061062 39.919902376876
13.116133 39.886644948728
13.171122 39.853432837522
13.226041 39.820265938018
13.281014 39.787144145680
13.335949 39.754067356657
13.396649 39.721035467779
13.451548 39.688048376542
13.509248 39.655105981100
13.571427 39.622208180252
13.643140 39.589354873434
13.698580 39.556545960706
13.753488 39.523781342748
13.808393 39.491060920844
13.863378 39.458384596877
13.918508 39.425752273318
13.973666 39.393163853219
14.028771 39.360619240200
14.083935 39.328118338446
14.139067 39.295661052696
14.221217 39.263247288233
14.278746 39.230876950881
14.333699 39.198549946991
14.388703 39.166266183439
14.445900 39.134025567614
14.501174 39.101828007413
14.556336 39.069673411236
14.611719 39.037561687973
14.666837 39.005492747002
14.721882 38.973466498182
14.777465 38.941482851844
14.832371 38.909541718785
14.887331 38.877643010265
14.942301 38.845786637994
14.998377 38.813972514135
15.054525 38.782200551290
15.109508 38.750470662498
15.164379 38.718782761229
15.219386 38.687138331093
15.274339 38.655535763567
15.329551 38.623974933601
15.387507 38.592455756320
15.442610 38.560978147255
15.501380 38.529542022333
15.559931 38.498147297878
15.615202 38.466793890599
15.670051 38.435481717593
15.725021 38.404210696333
15.779948 38.372980744669
15.834975 38.341791780819
15.889977 38.310643723369
15.944669 38.279536491265
15.999493 38.248470003810
16.054517 38.217444180662
16.112604 38.186458941823
16.167573 38.155514207646
16.222564 38.124609898819
16.277539 38.093746683855
16.365589 38.062923817638
16.423052 38.032141138200
16.478275 38.001398567552
16.533599 37.970696028032
16.588958 37.940033442293
16.644141 37.909410733305
16.699289 37.878827824349
16.754368 37.848284639014
16.809485 37.817781101196
16.864626 37.787317135088
16.920797 37.756892665188
16.976140 37.726507616283
17.056456 37.696161913458
17.114186 37.665855482082
17.169231 37.635588247815
17.224511 37.605360136597
17.289758 37.575171074650
17.344911 37.545020988473
17.401178 37.514909804841
17.457940 37.484837450800
17.513461 37.454803853665
17.568621 37.424808941021
17.623829 37.394852640712
17.678811 37.364934880849
17.735442 37.335055589798
17.821206 37.305215133058
17.917402 37.275413453330
18.022585 37.245650029149
18.081306 37.215924789890
18.136312 37.186237665174
18.191288 37.156588584869
18.246187 37.126977479086
18.301163 37.097404278175
18.356040 37.067868912725
18.414631 37.038371313561
18.469703 37.008911411744
18.524800 36.979489138566
18.580022 36.950104425547
18.637080 36.920757204439
18.692204 36.891447407217
18.747132 36.862174966082
18.802082 36.832939813457
18.856941 36.803741881985
18.911858 36.774581104527
18.966704 36.745457414163
19.021999 36.716370744184
19.077044 36.687321028099
19.132282 36.658308199624
19.187355 36.629332192688
19.242686 36.600392941427
19.297680 36.571490380182
19.352934 36.542624443501
19.411137 36.513795066133
19.466447 36.485002183030
19.521434 36.456245729344
19.576438 36.427525640425
19.631216 36.398841851818
19.686118 36.370194299267
19.741045 36.341582918708
19.797843 36.313007646269
19.852761 36.284468418270
19.907767 36.255965171220
19.988409 36.227497841816
20.046811 36.199066366943
20.101835 36.170670683671
20.157098 36.142310729253
20.212004 36.113986441126
20.266827 36.085697756908
20.321845 36.057444614398
20.379089 36.029226951573
20.436313 36.001044706588
20.491183 35.972897817776
20.546698 35.944786223643
20.601908 35.916709862869
20.656811 35.888668674309
20.711895 35.860662596989
20.766726 35.832691570105
20.821663 35.804755533022
20.876630 35.776854425274
20.931716 35.748988186564
20.987347 35.721156756757
21.042434 35.693360075886
21.097826 35.665598084149
21.153169 35.637870721904
21.208259 35.610177929672
21.263346 35.582519648136
21.318429 35.554895818137
21.376180 35.527306380677
21.430972 35.499751276914
21.485850 35.472230448165
21.540763 35.444743835900
21.596401 35.417291381746
21.651536 35.389873027485
21.706603 35.362488715050
21.761835 35.335138386527
21.817048 35.307821984154
21.872121 35.280539450320
21.927044 35.253290727560
21.981945 35.226075758562
22.036863 35.198894486160
22.091976 35.171746853335
22.146800 35.144632803215
22.202611 35.117552279071
22.257545 35.090505224321
22.312891 35.063491605921
22.367990 35.036511393565
22.427261 35.009564483634
22.482237 34.982650820123
22.536994 34.955770347172
22.591838 34.928923009056
22.646806 34.902108750192
22.701613 34.875327515134
22.784658 34.848579248575
22.845552 34.821863895344
22.900552 34.795181400405
22.955554 34.768531708858
23.011226 34.741914765939
23.066160 34.715330517015
23.121101 34.688778907591
23.175850 34.662259883299
23.230639 34.635773389907
23.285418 34.609319373312
23.340258 34.582897779543
23.402494 34.556508554759
23.457401 34.530151645246
23.512414 34.503826997421
23.567390 34.477534557828
23.622356 34.451274273140
23.677073 34.425046090154
23.731890 34.398849955795
23.786788 34.372685817112
23.842011 34.346553621283
23.897113 34.320453315604
23.951892 34.294384847501
24.009165 34.268348164518
24.063920 34.242343214326
24.118774 34.216369944715
24.173706 34.190428303597
24.228654 34.164518239006
24.283485 34.138639699097
24.338479 34.112792632141
24.398825 34.086976986532
24.454332 34.061192710783
24.509253 34.035439753521
24.564464 34.009718063496
24.622775 33.984027589571
24.678731 33.958368280729
24.734942 33.932740086065
24.796848 33.907142954793
24.853013 33.881576836242
24.908019 33.856041679854
24.963074 33.830537435186
25.018311 33.805064051908
25.073715 33.779621479804
25.128798 33.754209668770
25.183582 33.728828568816
25.239292 33.703478130061
25.294423 33.678158302736
25.350112 33.652869037185
25.407554 33.627610283859
25.462743 33.602381993322
25.517745 33.577184116246
25.601338 33.552016603411
25.659184 33.526879405707
25.714020 33.501772474132
25.769044 33.476695759792
25.826445 33.451649213898
25.881679 33.426632787772
25.936900 33.401646432837
25.992092 33.376690100627
26.047282 33.351763742779
26.102731 33.326867311036
26.157597 33.302000757245
26.212392 33.277164033357
26.267296 33.252357091429
26.322637 33.227579883620
26.380078 33.202832362192
26.435545 33.178114479511
26.490384 33.153426188044
26.545216 33.128767440360
26.600305 33.104138189131
26.655827 33.079538387130
26.711099 33.054967987230
26.766125 33.030426942403
26.821120 33.005915205725
26.876041 32.981432730369
26.931046 32.956979469608
26.987197 32.932555376814
27.045096 32.908160405458
27.100536 32.883794509108
27.155472 32.859457641432
27.210394 32.835149756195
27.265172 32.810870807257
27.320021 32.786620748579
27.377502 32.762399534214
27.432675 32.738207118316
27.489283 32.714043455131
27.544253 32.689908499002
27.599685 32.665802204367
27.654647 32.641724525761
27.709464 32.617675417809
27.764229 32.593654835235
27.819592 32.569662732855
27.874754 32.545699065577
27.929821 32.521763788404
27.985750 32.497856856433
28.040859 32.473978224852
28.096058 32.450127848941
28.150895 32.426305684073
28.207757 32.402511685714
28.262695 32.378745809418
28.317858 32.355008010833
28.384274 32.331298245697
28.454112 32.307616469838
28.509375 32.283962639175
28.564559 32.260336709717
28.620543 32.236738637562
28.676117 32.213168378897
28.731122 32.189625889999
28.786064 32.166111127234
28.841457 32.142624047056
28.896354 32.119164606007
28.951337 32.095732760716
29.006470 32.072328467902
29.061472 32.048951684370
29.116777 32.025602367013
29.171688 32.002280472808
29.226690 31.978985958823
29.281378 31.955718782208
29.336519 31.932478900202
29.391521 31.909266270129
29.446473 31.886080849397
29.503369 31.862922595502
29.560668 31.839791466022
29.615875 31.816687418622
29.670954 31.793610411050
29.725776 31.770560401139
29.780723 31.747537346806
29.836657 31.724541206051
29.891788 31.701571936958
29.948581 31.678629497694
30.005706 31.655713846509
30.060738 31.632824941735
30.116866 31.609962741788
30.172701 31.587127205164
30.231853 31.564318290444
30.288228 31.541535956287
30.343996 31.518780161437
30.407485 31.496050864716
30.463629 31.473348025031
30.519880 31.450671601365
30.576613 31.428021552784
30.633344 31.405397838436
30.689280 31.382800417546
30.744907 31.360229249421
30.800499 31.337684293445
30.857079 31.315165509085
30.912344 31.292672855884
30.969124 31.270206293465
31.024298 31.247765781531
31.079666 31.225351279861
31.135007 31.202962748314
31.205179 31.180600146827
31.272069 31.158263435415
31.326996 31.135952574168
31.384325 31.113667523257
31.439787 31.091408242928
31.495156 31.069174693504
31.550368 31.046966835387
31.605820 31.024784629051
31.661211 31.002628035051
31.716646 30.980497014016
31.772128 30.958391526651
31.827430 30.936311533736
31.882622 30.914256996128
31.938032 30.892227874758
31.993389 30.870224130633
32.048704 30.848245724834
32.104052 30.826292618517
32.159233 30.804364772912
32.214451 30.782462149326
32.269565 30.760584709135
32.325155 30.738732413794
32.386505 30.716905224828
32.441721 30.695103103837
32.496949 30.673326012495
32.552135 30.651573912547
32.607670 30.629846765813
32.663185 30.608144534185
32.719563 30.586467179626
32.774954 30.564814664173
32.830658 30.543186949935
32.885908 30.521583999093
32.941388 30.500005773899
32.996715 30.478452236676
33.053296 30.456923349821
33.109115 30.435419075799
33.165081 30.413939377148
33.221446 30.392484216476
33.277115 30.371053556462
33.333762 30.349647359856
33.397115 30.328265589477
33.466172 30.306908208215
33.529264 30.285575179029
33.584869 30.264266464949
33.640390 30.242982029073
33.695909 30.221721834571
33.751480 30.200485844679
33.807285 30.179274022703
33.866484 30.158086332020
33.923409 30.136922736073
33.979141 30.115783198375
34.062860 30.094667682506
34.120877 30.073576152115
34.180338 30.052508570920
34.236515 30.031464902706
34.291605 30.010445111324
34.346709 29.989449160694
34.408022 29.968477014805
34.464800 29.947528637710
34.519824 29.926603993530
34.574750 29.905703046454
34.630041 29.884825760736
34.684986 29.863972100698
34.739958 29.843142030728
34.795033 29.822335515279
34.850194 29.801552518870
34.905396 29.780793006088
34.963259 29.760056941584
35.019817 29.739344290074
35.074767 29.718655016340
35.129807 29.697989085231
35.184808 29.677346461657
35.239692 29.656727110597
35.294683 29.636130997093
35.349523 29.615558086250
35.407568 29.595008343239
35.463060 29.574481733297
35.518014 29.553978221721
35.572905 29.533497773876
35.627953 29.513040355187
35.682900 29.492605931147
35.737806 29.472194467308
35.792942 29.451805929289
35.847811 29.431440282769
35.902722 29.411097493493
35.957849 29.390777527267
36.014369 29.370480349960
36.071221 29.350205927504
36.126430 29.329954225894
36.181543 29.309725211186
36.238031 29.289518849498
36.295034 29.269335107011
36.350846 29.249173949968
36.412938 29.229035344674
36.470345 29.208919257493
36.525449 29.188825654854
36.580655 29.168754503244
36.636010 29.148705769213
36.691970 29.128679419372
36.747465 29.108675420393
36.806532 29.088693739007
36.891899 29.068734342008
36.950481 29.048797196248
37.007292 29.028882268641
37.062753 29.008989526160
37.117963 28.989118935840
37.175236 28.969270464772
37.233959 28.949444080112
37.330305 28.929639749071
37.397126 28.909857438922
37.458329 28.890097116996
37.513808 28.870358750685
37.569246 28.850642307437
37.624661 28.830947754761
37.679976 28.811275060226
37.735731 28.791624191457
37.791244 28.771995116138
37.847874 28.752387802013
37.903322 28.732802216884
37.960810 28.713238328608
38.016457 28.693696105105
38.071806 28.674175514348
38.127211 28.654676524371
38.183372 28.635199103265
38.242246 28.615743219177
38.301204 28.596308840313
38.358531 28.576895934935
38.413903 28.557504471362
38.469316 28.538134417973
38.524719 28.518785743198
38.580501 28.499458415530
38.636363 28.480152403513
38.692284 28.460867675753
38.748382 28.441604200906
38.804070 28.422361947690
38.859607 28.403140884876
38.915578 28.383940981292
38.973422 28.364762205820
39.029345 28.345604527399
39.087792 28.326467915026
39.144247 28.307352337748
39.208052 28.288257764673
39.273160 28.269184164960
39.328557 28.250131507825
39.387569 28.231099762538
39.454116 28.212088898426
39.514914 28.193098884868
39.572236 28.174129691298
39.628270 28.155181287207
39.683514 28.136253642138
39.738966 28.117346725688
39.806542 28.098460507510
39.883878 28.079594957309
39.944354 28.060750044846
40.003215 28.041925739933
40.068746 28.023122012438
40.128961 28.004338832282
40.186547 27.985576169439
40.243781 27.966833993936
40.313888 27.948112275854
40.386468 27.929410985326
40.464896 27.910730092540
40.530535 27.892069567735
40.586297 27.873429381202
40.642290 27.854809503288
40.699717 27.836209904388
40.768866 27.817630554953
40.838215 27.799071425485
40.901612 27.780532486538
40.958505 27.762013708717
41.014990 27.743515062682
41.070796 27.725036519142
41.127959 27.706578048858
41.224926 27.688139622643
41.309981 27.669721211364
41.400287 27.651322785935
41.482164 27.632944317323
41.551446 27.614585776548
41.638379 27.596247134679
41.717210 27.577928362837
41.791530 27.559629432192
41.864653 27.541350313967
41.935621 27.523090979434
42.016254 27.504851399917
42.096098 27.486631546789
42.165114 27.468431391474
42.230658 27.450250905446
42.297882 27.432090060229
42.368815 27.413948827398
42.446248 27.395827178575
42.501331 27.377725085436
42.556672 27.359642519704
42.612277 27.341579453150
42.667663 27.323535857599
42.723137 27.305511704921
42.779352 27.287506967037
42.845134 27.269521615919
42.901855 27.251555623584
42.958757 27.233608962100
43.015251 27.215681603586
43.070769 27.197773520207
43.147540 27.179884684176
43.210359 27.162015067756
43.268636 27.144164643260
43.324032 27.126333383046
43.383345 27.108521259522
43.445389 27.090728245144
43.500838 27.072954312415
43.556759 27.055199433889
43.612390 27.037463582164
43.667847 27.019746729888
43.722895 27.002048849756
43.778253 26.984369914510
43.833689 26.966709896940
43.889545 26.949068769883
43.944541 26.931446506225
43.999784 26.913843078896
44.057222 26.896258460875
44.113434 26.878692625188
44.168418 26.861145544907
44.223709 26.843617193151
44.278918 26.826107543087
44.334258 26.808616567926
44.392746 26.791144240927
44.457773 26.773690535396
44.512744 26.756255424684
44.695186 26.738838882188
44.783547 26.721440881352
44.857874 26.704061395665
44.928482 26.686700398664
44.999275 26.669357863930
45.074327 26.652033765089
45.140942 26.634728075814
45.207457 26.617440769823
45.274574 26.600171820880
45.342327 26.582921202793
45.415422 26.565688889417
45.483317 26.548474854651
45.552716 26.531279072438
45.623855 26.514101516769
45.691799 26.496942161677
45.757314 26.479800981241
45.820472 26.462677949585
45.875916 26.445573040876
45.931262 26.428486229327
45.987616 26.411417489195
46.057548 26.394366794782
46.117092 26.377334120433
46.172876 26.360319440537
46.228613 26.343322729529
46.286218 26.326343961885
46.344827 26.309383112128
46.424181 26.292440154823
46.479656 26.275515064578
46.536180 26.258607816047
46.592008 26.241718383925
46.648584 26.224846742953
46.704546 26.207992867912
46.759711 26.191156733629
46.814902 26.174338314973
46.870260 26.157537586857
46.932522 26.140754524236
46.989454 26.123989102109
47.044682 26.107241295515
47.099941 26.090511079540
47.155915 26.073798429309
47.212998 26.057103319992
47.271689 26.040425726800
47.330682 26.023765624987
47.389363 26.007122989849
47.446267 25.990497796724
47.502525 25.973890020994
47.558482 25.957299638080
47.617437 25.940726623448
47.673456 25.924170952603
47.729157 25.907632601094
47.786838 25.891111544511
47.842998 25.874607758485
47.899062 25.858121218690
47.955709 25.841651900840
48.011629 25.825199780691
48.067645 25.808764834041
48.123379 25.792347036727
48.179200 25.775946364630
48.234294 25.759562793671
48.289580 25.743196299810
48.345962 25.726846859051
48.408952 25.710514447437
48.483177 25.694199041052
48.551072 25.677900616020
48.609218 25.661619148508
48.696018 25.645354614721
48.750945 25.629106990905
48.814859 25.612876253347
48.870064 25.596662378373
48.925628 25.580465342351
48.982477 25.564285121687
49.038104 25.548121692830
49.094295 25.531975032265
49.150258 25.515845116519
49.206347 25.499731922160
49.276017 25.483635425793
49.343169 25.467555604065
49.399221 25.451492433662
49.458024 25.435445891307
49.513815 25.419415953765
49.569626 25.403402597841
49.625036 25.387405800377
49.680538 25.371425538254
49.736373 25.355461788395
49.792295 25.339514527759
49.847870 25.323583733346
49.904006 25.307669382192
49.959667 25.291771451376
50.015663 25.275889918012
50.071101 25.260024759254
50.126887 25.244175952295
50.182065 25.228343474366
50.237740 25.212527302736
50.295038 25.196727414713
50.350995 25.180943787642
50.412117 25.165176398909
50.467477 25.149425225935
50.523930 25.133690246181
50.579417 25.117971437145
50.635422 25.102268776362
50.690974 25.086582241407
50.746606 25.070911809891
50.802002 25.055257459464
50.858062 25.039619167812
50.914368 25.023996912660
50.971226 25.008390671770
51.027306 24.992800422940
51.082379 24.977226144007
51.137971 24.961667812845
51.193377 24.946125407365
51.248744 24.930598905514
51.303897 24.915088285277
51.359502 24.899593524677
51.417550 24.884114601771
51.472735 24.868651494656
51.528058 24.853204181462
51.583632 24.837772640361
51.639194 24.822356849555
51.694636 24.806956787289
51.750124 24.791572431839
51.805771 24.776203761520
51.861196 24.760850754684
51.917286 24.745513389718
51.972500 24.730191645045
52.027699 24.714885499125
52.095295 24.699594930452
52.163534 24.684319917559
52.219146 24.669060439013
52.274277 24.653816473417
52.329401 24.638587999409
52.387702 24.623374995665
52.442989 24.608177440894
52.498100 24.592995313842
52.553306 24.577828593290
52.608445 24.562677258055
52.663456 24.547541286989
52.718674 24.532420658978
52.773764 24.517315352946
52.828925 24.502225347849
52.883988 24.487150622680
52.939136 24.472091156467
52.994106 24.457046928271
53.049457 24.442017917191
53.104642 24.427004102359
53.160148 24.412005462941
53.215290 24.397021978139
53.270544 24.382053627188
53.325587 24.367100389361
53.383671 24.352162243961
53.438647 24.337239170329
53.494177 24.322331147837
53.549438 24.307438155896
53.604614 24.292560173945
53.659937 24.277697181463
53.715096 24.262849157960
53.770236 24.248016082980
53.825457 24.233197936102
53.880882 24.218394696939
53.936495 24.203606345136
53.991899 24.188832860374
54.047221 24.174074222366
54.102377 24.159330410860
54.157824 24.144601405637
54.212824 24.129887186510
54.267976 24.115187733329
54.323328 24.100503025974
54.386098 24.085833044360
54.441324 24.071177768434
54.499025 24.056537178179
54.554709 24.041911253607
54.609771 24.027299974766
54.665260 24.012703321737
54.720559 23.998121274632
54.775773 23.983553813598
54.830859 23.969000918813
54.898582 23.954462570490
54.968982 23.939938748873
55.024437 23.925429434238
55.079533 23.910934606895
55.134893 23.896454247187
55.190058 23.881988335488
55.245488 23.867536852205
55.300798 23.853099777777
55.356066 23.838677092676
55.413899 23.824268777407
55.469105 23.809874812504
55.525699 23.795495178536
55.580636 23.781129856103
55.635746 23.766778825837
55.690911 23.752442068403
55.746453 23.738119564496
55.801775 23.723811294844
55.857067 23.709517240207
55.913253 23.695237381376
55.970297 23.680971699173
56.026114 23.666720174454
56.082507 23.652482788103
56.138352 23.638259521039
56.196305 23.624050354210
56.252280 23.609855268597
56.307826 23.595674245211
56.362915 23.581507265094
56.419807 23.567354309321
56.475842 23.553215358997
56.550731 23.539090395257
56.605778 23.524979399269
56.688485 23.510882352231
56.788686 23.496799235371
56.872433 23.482730029950
56.938117 23.468674717259
57.031206 23.454633278618
57.103466 23.440605695379
57.158810 23.426591948926
57.214411 23.412592020672
57.269815 23.398605892059
57.325412 23.384633544563
57.387861 23.370674959688
57.450842 23.356730118970
57.507022 23.342799003972
57.563206 23.328881596292
57.618788 23.314977877554
57.674129 23.301087829415
57.729554 23.287211433561
57.785206 23.273348671707
57.840821 23.259499525600


==> figs/GroupLasso_conv_FISTA_iter.dat <==
1 49.388942225978
3 49.308891064936
5 49.199075886022
7 49.060786084098
9 48.895188976160
11 48.703456185187
13 48.486796843755
15 48.246701662299
17 47.984509073226
19 47.701261437742
21 47.398286938785
23 47.076975081696
25 46.738180526362
27 46.382798561670
29 46.011787858168
31 45.625763512033
33 45.225146297688
35 44.810632472183
37 44.382710052153
39 43.941800872073
41 43.488501195267
43 43.023360585029
45 42.546864808348
47 42.059598035400
49 41.562220289979
51 41.055291680242
53 40.539498876770
55 40.015438157395
57 39.483785114647
59 38.945196290579
61 38.400314135071
63 37.849807575311
65 37.294403719168
67 36.734724570265
69 36.171426625065
71 35.605148371409
73 35.036540853799
75 34.466268151956
77 33.894942526751
79 33.323166076230
81 32.751516709741
83 32.180595240148
85 31.610964695949
87 31.043163498673
89 30.477729212031
91 29.915144509386
93 29.355904764728
95 28.800451543206
97 28.249236360578
99 27.702720522739
101 27.161242770306
103 26.625193931335
105 26.094923143534
107 25.570759674080
109 25.052996164285
111 24.541918423775
113 24.037777491241
115 23.540823522656
117 23.051287720896
119 22.569315873908
121 22.095074779208
123 21.628709024447
125 21.170342592312
127 20.720079074653
129 20.278002308125
131 19.844177056398
133 19.418649738502
135 19.001449208014
137 18.592587602017
139 18.192076391501
141 17.799897722277
143 17.416000344554
145 17.040350892370
147 16.672922282391
149 16.313638078242
151 15.962393007547
153 15.619101115786
155 15.283636753377
157 14.955888454883
159 14.635737694310
161 14.323059304060
163 14.017722129342
165 13.719589744526
167 13.428521176596
169 13.144371616022
171 12.867060854236
173 12.596509924113
175 12.332541449970
177 12.074883012383
179 11.823391826786
181 11.577909932225
183 11.338284067553
185 11.104412875102
187 10.876156739828
189 10.653299829522
191 10.435694952635
193 10.223197221263
195 10.015664344799
197 9.812963616264
199 9.615124425212
201 9.421840927460
203 9.232983319077
205 9.048425115148
207 8.868043192101
209 8.691717839388
211 8.519332839713
213 8.350775574521
215 8.185937131272
217 8.024712384817
219 7.867000036031
221 7.712702605241
223 7.561726387331
225 7.413981378180
227 7.269381180971
229 7.127842898565
231 6.989287016013
233 6.853637275784
235 6.720820547335
237 6.590766692054
239 6.463408424164
241 6.338701343881
243 6.216660145767
245 6.097115745969
247 5.980003406324
249 5.865268132585
251 5.752856929441
253 5.642718690988
255 5.534875413345
257 5.429197834540
259 5.325639499332
261 5.224414569735
263 5.125361048818
265 5.028341495884
267 4.933281381464
269 4.840139334494
271 4.748874973263
273 4.659448861227
275 4.571846376519
277 4.486070221382
279 4.402070202990
281 4.319752923258
283 4.239082938673
285 4.160025536598
287 4.082586247544
289 4.006748268065
291 3.932416554697
293 3.859559437293
295 3.788145849467
297 3.718145315445
299 3.649622210951
301 3.582742626781
303 3.517229276817
305 3.453009823918
307 3.390056486991
309 3.328387116213
311 3.267928951172
313 3.208652371466
315 3.150532624238
317 3.093545916485
319 3.037670002410
321 2.982886036482
323 2.929211331369
325 2.876642965066
327 2.825201447541
329 2.774830684224
331 2.725423742384
333 2.676971993298
335 2.629430266718
337 2.582775769188
339 2.536987163676
341 2.492064171382
343 2.447990022880
345 2.404730147817
347 2.362272452100
349 2.320689748057
351 2.279873907301
353 2.239799581689
355 2.200451948394
357 2.161816934843
359 2.123881198899
361 2.086725230391
363 2.050494449778
365 2.014938434494
367 1.980034081263
369 1.945784337445
371 1.912148349826
373 1.879128773883
375 1.846734138111
377 1.815037070862
379 1.783956645517
381 1.753447477248
383 1.723506793833
385 1.694125696085
387 1.665287716644
389 1.637012145773
391 1.609411883650
393 1.582333240468
395 1.555812200995
397 1.529812907490
399 1.504397560194
401 1.479627140804
403 1.455331760833
405 1.431504397746
407 1.408326510827
409 1.385681846623
411 1.363474462596
413 1.341697415011
415 1.320343519532
417 1.299423059691
419 1.278939409237
421 1.258855595706
423 1.239163559045
425 1.219857344735
427 1.200939579933
429 1.182475143777
431 1.164422167405
433 1.146767468549
435 1.129446960667
437 1.112450256757
439 1.095769862818
441 1.079425924799
443 1.063393243407
445 1.047670305811
447 1.032290738347
449 1.017230190021
451 1.002498905301
453 0.988103431162
455 0.974007121686
457 0.960214075492
459 0.946812851911
461 0.933808409825
463 0.921056900294
465 0.908559836962
467 0.896411250543
469 0.884529011137
471 0.872886461745
473 0.861457761824
475 0.850241950881
477 0.839285790628
479 0.828560620917
481 0.818084829047
483 0.807817163406
485 0.797750878697
487 0.787878829238
489 0.778207652261
491 0.768941303878
493 0.759861620070
495 0.750957200726
497 0.742316148657
499 0.734001462020
501 0.725834283355
503 0.717806501998
505 0.709907847023
507 0.702158056351
509 0.694629376453
511 0.687317955592
513 0.680155752357
515 0.673115588290
517 0.666193958454
519 0.659387472828
521 0.652692867591
523 0.646107013969
525 0.639626923260
527 0.633249746554
529 0.626972767734
531 0.620793389077
533 0.614709110999
535 0.608878032165
537 0.603144272131
539 0.597583878438
541 0.592257263414
543 0.587004465569
545 0.581824577046
547 0.576721162277
549 0.571707753293
551 0.566918371024
553 0.562220389301
555 0.557646511508
557 0.553137251026
559 0.548709893637
561 0.544316148680
563 0.539950200655
565 0.535622347993
567 0.531383503545
569 0.527160557494
571 0.522952104170
573 0.518811625340
575 0.514723662229
577 0.510646245077
579 0.506580194998
581 0.502526740298
583 0.498615673663
585 0.494712435677
587 0.490813534384
589 0.486923782763
591 0.483117319128
593 0.479383430154
595 0.475822705314
597 0.472382836162
599 0.469059529373
601 0.465753432636
603 0.462496242381
605 0.459299276186
607 0.456110185257
609 0.452928825487
611 0.449731827386
613 0.446567207534
615 0.443380972444
617 0.440247831832
619 0.437129997574
621 0.434087348187
623 0.431104532678
625 0.428071901585
627 0.424992802126
629 0.421871178655
631 0.418708531451
633 0.415629312653
635 0.412640712421
637 0.409760867311
639 0.406887284173
641 0.404044460603
643 0.401221284138
645 0.398462391553
647 0.395704977047
649 0.392921300461
651 0.390093949090
653 0.387263630683
655 0.384407905676
657 0.381540699716
659 0.378721553970
661 0.375927546874
663 0.373080130101
665 0.370180245129
667 0.367230985679
669 0.364243680759
671 0.361254343740
673 0.358368050052
675 0.355500807351
677 0.352638986459
679 0.349868637131
681 0.347235053804
683 0.344694592753
685 0.342250463655
687 0.339837860484
689 0.337469762383
691 0.335138474471
693 0.332811626310
695 0.330470269139
697 0.328128716739
699 0.325776374271
701 0.323402090183
703 0.321004779530
705 0.318641814940
707 0.316327984357
709 0.314067404177
711 0.311799879118
713 0.309492618994
715 0.307169389641
717 0.304875904192
719 0.302530304918
721 0.300194446620
723 0.297792070434
725 0.295395051504
727 0.293182471316
729 0.291015267108
731 0.288825224166
733 0.286652209322
735 0.284442701521
737 0.282164136060
739 0.279915801137
741 0.277786613598
743 0.275614566140
745 0.273406963963
747 0.271197416892
749 0.269035703233
751 0.266931099953
753 0.264929041106
755 0.262992365967
757 0.261003540641
759 0.258972645440
761 0.256914793051
763 0.254830877829
765 0.252827617335
767 0.250919272948
769 0.249120253206
771 0.247408525098
773 0.245659134648
775 0.243990898537
777 0.242329025685
779 0.240630862003
781 0.238926219400
783 0.237213666611
785 0.235454376827
787 0.233644680166
789 0.231825335716
791 0.229998730838
793 0.228136420889
795 0.226275657058
797 0.224466948861
799 0.222739637490
801 0.221145838121
803 0.219529285746
805 0.217929854747
807 0.216350650807
809 0.214764274007
811 0.213159156737
813 0.211508841523
815 0.209852720898
817 0.208180305523
819 0.206544061091
821 0.204906970066
823 0.203361759635
825 0.201966358926
827 0.200547808591
829 0.199098103497
831 0.197667160304
833 0.196263294765
835 0.194919296794
837 0.193572935845
839 0.192181249868
841 0.190753363608
843 0.189268450361
845 0.187740742468
847 0.186224623402
849 0.184799748551
851 0.183343735853
853 0.181838291292
855 0.180292473758
857 0.178719153930
859 0.177124062163
861 0.175509176259
863 0.173905135726
865 0.172319844711
867 0.170878796245
869 0.169471543174
871 0.168070806510
873 0.166753782350
875 0.165497082427
877 0.164250767225
879 0.162978147442
881 0.161660864756
883 0.160318724411
885 0.159039410902
887 0.157761297153
889 0.156458788550
891 0.155142365042
893 0.153806511540
895 0.152514915900
897 0.151252977194
899 0.150086317566
901 0.148982730598
903 0.147860135627
905 0.146723883836
907 0.145541841543
909 0.144305482892
911 0.143027614525
913 0.141711636116
915 0.140385427150
917 0.139022682058
919 0.137651865567
921 0.136359113864
923 0.135096927754
925 0.133934124689
927 0.132789042646
929 0.131664751503
931 0.130509077839
933 0.129312951785
935 0.128083798752
937 0.126892777602
939 0.125743629182
941 0.124614013714
943 0.123482940775
945 0.122355807043
947 0.121273868220
949 0.120165361496
951 0.119107802294
953 0.117995318407
955 0.116830838550
957 0.115658656212
959 0.114452598770
961 0.113219198904
963 0.111967239795
965 0.110726248082
967 0.109469526390
969 0.108203097318
971 0.107030342345
973 0.105969366217
975 0.104952958848
977 0.103946448649
979 0.102934593512
981 0.101930657563
983 0.100987993850
985 0.100135894100
987 0.099298491374
989 0.098462060707
991 0.097623386266
993 0.096874565311
995 0.096150258127
997 0.095433813477
999 0.094641827697
1001 0.093823737107
1003 0.093005072796
1005 0.092144117623
1007 0.091265193182
1009 0.090357505477
1011 0.089442891810
1013 0.088503358164
1015 0.087603153092
1017 0.086777860042
1019 0.085972508999
1021 0.085154080722
1023 0.084352930778
1025 0.083601382046
1027 0.082821582441
1029 0.082030313522
1031 0.081362533550
1033 0.080710042882
1035 0.080099510863
1037 0.079474351364
1039 0.078809300541
1041 0.078079687619
1043 0.077294880025
1045 0.076519652678
1047 0.075877814523
1049 0.075246122750
1051 0.074594916924
1053 0.073948590424
1055 0.073351110197
1057 0.072773609756
1059 0.072177859795
1061 0.071571063157
1063 0.070944783666
1065 0.070308077685
1067 0.069666544329
1069 0.069018507006
1071 0.068349568811
1073 0.067661588965
1075 0.067005796044
1077 0.066521743524
1079 0.066158096276
1081 0.065782379078
1083 0.065370015258
1085 0.064930913962
1087 0.064477529563
1089 0.063975942626
1091 0.063430858145
1093 0.062861457941
1095 0.062286414644
1097 0.061694911619
1099 0.061152325316
1101 0.060669459646
1103 0.060214902774
1105 0.059738218388
1107 0.059232466309
1109 0.058767356174
1111 0.058327717143
1113 0.057898646551
1115 0.057495080817
1117 0.057130674938
1119 0.056790846716
1121 0.056437950396
1123 0.056088426584
1125 0.055739004654
1127 0.055421250190
1129 0.055097917924
1131 0.054771531296
1133 0.054436366040
1135 0.054142666581
1137 0.053837692872
1139 0.053496427119
1141 0.053134298690
1143 0.052757546242
1145 0.052373050286
1147 0.051975469995
1149 0.051603754407
1151 0.051216107350
1153 0.050795851278
1155 0.050361657813
1157 0.049990682726
1159 0.049637172783
1161 0.049317637628
1163 0.049018449881
1165 0.048712891297
1167 0.048406947996
1169 0.048134300576
1171 0.047911283727
1173 0.047681977911
1175 0.047445242003
1177 0.047223725981
1179 0.047033625483
1181 0.046821952292
1183 0.046643114752
1185 0.046464080276
1187 0.046259803598
1189 0.046023497958
1191 0.045766477198
1193 0.045492147045
1195 0.045210695570
1197 0.044976630031
1199 0.044776025490
1201 0.044562586791
1203 0.044328013981
1205 0.044081964175
1207 0.043880403422
1209 0.043648255925
1211 0.043386335197
1213 0.043126496494
1215 0.042859864535
1217 0.042615477969
1219 0.042386507839
1221 0.042144866455
1223 0.041883522412
1225 0.041607169367
1227 0.041335117626
1229 0.041093008186
1231 0.040979154039
1233 0.040859566628
1235 0.040714844808
1237 0.040522263083
1239 0.040294957498
1241 0.040053121700
1243 0.039782085113
1245 0.039573317540
1247 0.039372065733
1249 0.039182690471
1251 0.039024161429
1253 0.038899411776
1255 0.038745674468
1257 0.038558627760
1259 0.038366711876
1261 0.038241110531
1263 0.038089270652
1265 0.037941181647
1267 0.037823985152
1269 0.037689302186
1271 0.037538188067
1273 0.037364715764
1275 0.037169393359
1277 0.036966888902
1279 0.036799040834
1281 0.036627716954
1283 0.036450356545
1285 0.036262448821
1287 0.036060375302
1289 0.035870389673
1291 0.035696303872
1293 0.035545110361
1295 0.035415284951
1297 0.035286398334
1299 0.035155089380
1301 0.035022661131
1303 0.034883736612
1305 0.034736838190
1307 0.034580812464
1309 0.034415740294
1311 0.034241917098
1313 0.034059672696
1315 0.033869251770
1317 0.033671270819
1319 0.033468840793
1321 0.033283517945
1323 0.033121052442
1325 0.032963746756
1327 0.032818579198
1329 0.032676899629
1331 0.032532943556
1333 0.032404197408
1335 0.032293631107
1337 0.032197529757
1339 0.032086065655
1341 0.031957108729
1343 0.031830977336
1345 0.031717873294
1347 0.031594372675
1349 0.031460445208
1351 0.031319368823
1353 0.031168754193
1355 0.031000110378
1357 0.030855008711
1359 0.030724947978
1361 0.030593691883
1363 0.030461491433
1365 0.030331363799
1367 0.030201549011
1369 0.030064183413
1371 0.029926339847
1373 0.029814340169
1375 0.029707234616
1377 0.029609607242
1379 0.029499791094
1381 0.029370402121
1383 0.029253955314
1385 0.029130971229
1387 0.029002361315
1389 0.028871468616
1391 0.028741065442
1393 0.028612306182
1395 0.028482527768
1397 0.028347179326
1399 0.028204082972
1401 0.028064333951
1403 0.027927624557
1405 0.027781736286
1407 0.027619950556
1409 0.027450373498
1411 0.027312310877
1413 0.027201072046
1415 0.027097718165
1417 0.026985596212
1419 0.026877390484
1421 0.026763294441
1423 0.026638995761
1425 0.026507124674
1427 0.026398638446
1429 0.026332017828
1431 0.026303476386
1433 0.026256072483
1435 0.026184312153
1437 0.026085278770
1439 0.025954225601
1441 0.025814855939
1443 0.025703970685
1445 0.025605363254
1447 0.025499662697
1449 0.025394921519
1451 0.025269889222
1453 0.025125317396
1455 0.024991259962
1457 0.024875365111
1459 0.024755511534
1461 0.024630251176
1463 0.024511918546
1465 0.024392159895
1467 0.024273693671
1469 0.024162319451
1471 0.024052707347
1473 0.023948358906
1475 0.023856902381
1477 0.023759989006
1479 0.023653511325
1481 0.023543672506
1483 0.023444459751
1485 0.023340281380
1487 0.023229777223
1489 0.023112585041
1491 0.022988355960
1493 0.022856874939
1495 0.022719751716
1497 0.022583888578
1499 0.022471247912
1501 0.022356423966
1503 0.022235398601
1505 0.022109261218
1507 0.021981165359
1509 0.021856605896
1511 0.021738609485
1513 0.021623414647
1515 0.021514214009
1517 0.021406770899
1519 0.021299332062
1521 0.021190481862
1523 0.021078201737
1525 0.020961817996
1527 0.020841613180
1529 0.020718512049
1531 0.020593794315
1533 0.020469169306
1535 0.020347105883
1537 0.020230653416
1539 0.020121947946
1541 0.020020730652
1543 0.019924533393
1545 0.019829200860
1547 0.019730212768
1549 0.019624639155
1551 0.019515496082
1553 0.019406194389
1555 0.019325491093
1557 0.019257695192
1559 0.019168239895
1561 0.019054438350
1563 0.018925243165
1565 0.018787921714
1567 0.018667205719
1569 0.018580876220
1571 0.018497599595
1573 0.018417862368
1575 0.018340729024
1577 0.018266037950
1579 0.018193773447
1581 0.018124004572
1583 0.018056793573
1585 0.017992163668
1587 0.017932563558
1589 0.017870110262
1591 0.017805552992
1593 0.017743862688
1595 0.017681000212
1597 0.017616608954
1599 0.017550587972
1601 0.017483231386
1603 0.017414629138
1605 0.017344724746
1607 0.017274257241
1609 0.017204707867
1611 0.017136282945
1613 0.017072788508
1615 0.017032420019
1617 0.016979819887
1619 0.016914583208
1621 0.016836262349
1623 0.016788756718
1625 0.016740003444
1627 0.016681812179
1629 0.016634231218
1631 0.016589643637
1633 0.016549398109
1635 0.016511753725
1637 0.016472891376
1639 0.016430670046
1641 0.016386040183
1643 0.016343439333
1645 0.016302235804
1647 0.016278506593
1649 0.016239706802
1651 0.016187426764
1653 0.016134015493
1655 0.016094103635
1657 0.016054125961
1659 0.016014294941
1661 0.015975322239
1663 0.015937767504
1665 0.015901465721
1667 0.015865878870
1669 0.015831084520
1671 0.015797402807
1673 0.015764669647
1675 0.015732569707
1677 0.015701007253
1679 0.015669901319
1681 0.015639183747
1683 0.015608795976
1685 0.015578685436
1687 0.015548802233
1689 0.015519096580
1691 0.015489517230
1693 0.015460011066
1695 0.015430523885
1697 0.015401002327
1699 0.015371396747
1701 0.015341664641
1703 0.015311773929
1705 0.015281704899
1707 0.015251448878
1709 0.015221000241
1711 0.015190333673
1713 0.015160245046
1715 0.015129617907
1717 0.015099525552
1719 0.015076764578
1721 0.015047311557
1723 0.015009813996
1725 0.014978485095
1727 0.014945964903
1729 0.014912832502
1731 0.014880437574
1733 0.014849909990
1735 0.014820728748
1737 0.014790467624
1739 0.014757056213
1741 0.014719754157
1743 0.014678762329
1745 0.014634990684
1747 0.014593201338
1749 0.014565806099
1751 0.014536754167
1753 0.014502294594
1755 0.014463986345
1757 0.014424441592
1759 0.014386504942
1761 0.014350451225
1763 0.014315378132
1765 0.014280366419
1767 0.014244797719
1769 0.014208413446
1771 0.014171274212
1773 0.014133714972
1775 0.014096276096
1777 0.014059535619
1779 0.014023788673
1781 0.013988739646
1783 0.013953566615
1785 0.013917363866
1787 0.013879553272
1789 0.013840043808
1791 0.013799195600
1793 0.013757663087
1795 0.013716151416
1797 0.013675153860
1799 0.013634786344
1801 0.013594791094
1803 0.013554680008
1805 0.013513938892
1807 0.013472216975
1809 0.013429437853
1811 0.013385770936
1813 0.013341405033
1815 0.013296193595
1817 0.013249800289
1819 0.013204218015
1821 0.013159329508
1823 0.013114069479
1825 0.013069281932
1827 0.013024371835
1829 0.012979163839
1831 0.012933871320
1833 0.012888738307
1835 0.012843830561
1837 0.012798989305
1839 0.012753922712
1841 0.012708354257
1843 0.012662138818
1845 0.012615308940
1847 0.012568058264
1849 0.012520682251
1851 0.012473497664
1853 0.012426763751
1855 0.012380620507
1857 0.012335032300
1859 0.012289685864
1861 0.012243761876
1863 0.012195462755
1865 0.012147378220
1867 0.012100196068
1869 0.012052405826
1871 0.012001720161
1873 0.011954770134
1875 0.011908192001
1877 0.011859542927
1879 0.011810361888
1881 0.011762227721
1883 0.011713905963
1885 0.011665250525
1887 0.011616738720
1889 0.011568541617
1891 0.011520441342
1893 0.011472518149
1895 0.011424706826
1897 0.011377203267
1899 0.011330261077
1901 0.011283844203
1903 0.011238036602
1905 0.011192937606
1907 0.011148640432
1909 0.011105045582
1911 0.011062444236
1913 0.011020558584
1915 0.010979273080
1917 0.010938536154
1919 0.010898287330
1921 0.010858461166
1923 0.010818991811
1925 0.010779817923
1927 0.010740887735
1929 0.010702164005
1931 0.010663628626
1933 0.010625286620
1935 0.010587169218
1937 0.010549335591
1939 0.010511872633
1941 0.010474891954
1943 0.010438522965
1945 0.010402900928
1947 0.010368149253
1949 0.010334356652
1951 0.010301552192
1953 0.010269684165
1955 0.010238610530
1957 0.010208107423
1959 0.010177897272
1961 0.010147691637
1963 0.010117239447
1965 0.010086370993
1967 0.010055030772
1969 0.010023295445
1971 0.009991374719
1973 0.009959591852
1975 0.009928337576
1977 0.009897990678
1979 0.009868811347
1981 0.009840849519
1983 0.009813948820
1985 0.009787909326
1987 0.009762760785
1989 0.009738745652
1991 0.009714836429
1993 0.009687843859
1995 0.009661326931
1997 0.009634404823
1999 0.009607573215


==> figs/GroupLasso_conv_FISTA_time.dat <==
0.047438 49.388942225978
0.103104 49.308891064936
0.158711 49.199075886022
0.214179 49.060786084098
0.269748 48.895188976160
0.325258 48.703456185187
0.380995 48.486796843755
0.436593 48.246701662299
0.494661 47.984509073226
0.550237 47.701261437742
0.605478 47.398286938785
0.661209 47.076975081696
0.716629 46.738180526362
0.772788 46.382798561670
0.831878 46.011787858168
0.892029 45.625763512033
0.947986 45.225146297688
1.003393 44.810632472183
1.058526 44.382710052153
1.115114 43.941800872073
1.170316 43.488501195267
1.225608 43.023360585029
1.280981 42.546864808348
1.337126 42.059598035400
1.393203 41.562220289979
1.450071 41.055291680242
1.508873 40.539498876770
1.616854 40.015438157395
1.703186 39.483785114647
1.765671 38.945196290579
1.820889 38.400314135071
1.877500 37.849807575311
1.933042 37.294403719168
1.988596 36.734724570265
2.044280 36.171426625065
2.099920 35.605148371409
2.155408 35.036540853799
2.212579 34.466268151956
2.268011 33.894942526751
2.323741 33.323166076230
2.379529 32.751516709741
2.435451 32.180595240148
2.491276 31.610964695949
2.548767 31.043163498673
2.604187 30.477729212031
2.659797 29.915144509386
2.715294 29.355904764728
2.771025 28.800451543206
2.828807 28.249236360578
2.884800 27.702720522739
2.960335 27.161242770306
3.023219 26.625193931335
3.078623 26.094923143534
3.134024 25.570759674080
3.189405 25.052996164285
3.245022 24.541918423775
3.301507 24.037777491241
3.356845 23.540823522656
3.414427 23.051287720896
3.469641 22.569315873908
3.526917 22.095074779208
3.582207 21.628709024447
3.637594 21.170342592312
3.693123 20.720079074653
3.748353 20.278002308125
3.803795 19.844177056398
3.858994 19.418649738502
3.914415 19.001449208014
3.969566 18.592587602017
4.026964 18.192076391501
4.082188 17.799897722277
4.137438 17.416000344554
4.192783 17.040350892370
4.248224 16.672922282391
4.303611 16.313638078242
4.359119 15.962393007547
4.414448 15.619101115786
4.469867 15.283636753377
4.527586 14.955888454883
4.584791 14.635737694310
4.640219 14.323059304060
4.696239 14.017722129342
4.752856 13.719589744526
4.809110 13.428521176596
4.870774 13.144371616022
4.929569 12.867060854236
4.985333 12.596509924113
5.040968 12.332541449970
5.097234 12.074883012383
5.200109 11.823391826786
5.264503 11.577909932225
5.355624 11.338284067553
5.463297 11.104412875102
5.532375 10.876156739828
5.587598 10.653299829522
5.642967 10.435694952635
5.698184 10.223197221263
5.753416 10.015664344799
5.808915 9.812963616264
5.864662 9.615124425212
5.946659 9.421840927460
6.005514 9.232983319077
6.060744 9.048425115148
6.115993 8.868043192101
6.171182 8.691717839388
6.229060 8.519332839713
6.290437 8.350775574521
6.347188 8.185937131272
6.402765 8.024712384817
6.458020 7.867000036031
6.513660 7.712702605241
6.571021 7.561726387331
6.627853 7.413981378180
6.685202 7.269381180971
6.743699 7.127842898565
6.800420 6.989287016013
6.857466 6.853637275784
6.912839 6.720820547335
6.968139 6.590766692054
7.023505 6.463408424164
7.078753 6.338701343881
7.138761 6.216660145767
7.201682 6.097115745969
7.264196 5.980003406324
7.339682 5.865268132585
7.408878 5.752856929441
7.464344 5.642718690988
7.530310 5.534875413345
7.585471 5.429197834540
7.640711 5.325639499332
7.695584 5.224414569735
7.750735 5.125361048818
7.806370 5.028341495884
7.861663 4.933281381464
7.918047 4.840139334494
7.975718 4.748874973263
8.031619 4.659448861227
8.089455 4.571846376519
8.144792 4.486070221382
8.200132 4.402070202990
8.255470 4.319752923258
8.310749 4.239082938673
8.365873 4.160025536598
8.423823 4.082586247544
8.482115 4.006748268065
8.543902 3.932416554697
8.599954 3.859559437293
8.655420 3.788145849467
8.710615 3.718145315445
8.766122 3.649622210951
8.850643 3.582742626781
8.910956 3.517229276817
8.969524 3.453009823918
9.025241 3.390056486991
9.080967 3.328387116213
9.136769 3.267928951172
9.191735 3.208652371466
9.246891 3.150532624238
9.302664 3.093545916485
9.360775 3.037670002410
9.416384 2.982886036482
9.472258 2.929211331369
9.528487 2.876642965066
9.584383 2.825201447541
9.641097 2.774830684224
9.696640 2.725423742384
9.752503 2.676971993298
9.808261 2.629430266718
9.863501 2.582775769188
9.918515 2.536987163676
9.973289 2.492064171382
10.028486 2.447990022880
10.083651 2.404730147817
10.138955 2.362272452100
10.194536 2.320689748057
10.250438 2.279873907301
10.305822 2.239799581689
10.361890 2.200451948394
10.417523 2.161816934843
10.472854 2.123881198899
10.529885 2.086725230391
10.584960 2.050494449778
10.640366 2.014938434494
10.695572 1.980034081263
10.750802 1.945784337445
10.806092 1.912148349826
10.861227 1.879128773883
10.918215 1.846734138111
10.974052 1.815037070862
11.036824 1.783956645517
11.092269 1.753447477248
11.147936 1.723506793833
11.203232 1.694125696085
11.259053 1.665287716644
11.314194 1.637012145773
11.369562 1.609411883650
11.439187 1.582333240468
11.500613 1.555812200995
11.555878 1.529812907490
11.611327 1.504397560194
11.696235 1.479627140804
11.754493 1.455331760833
11.810067 1.431504397746
11.865491 1.408326510827
11.920434 1.385681846623
11.975580 1.363474462596
12.030619 1.341697415011
12.087030 1.320343519532
12.142182 1.299423059691
12.197161 1.278939409237
12.252270 1.258855595706
12.307513 1.239163559045
12.362613 1.219857344735
12.417968 1.200939579933
12.473072 1.182475143777
12.530286 1.164422167405
12.587742 1.146767468549
12.644075 1.129446960667
12.713646 1.112450256757
12.793266 1.095769862818
12.853811 1.079425924799
12.931366 1.063393243407
12.986608 1.047670305811
13.045168 1.032290738347
13.100950 1.017230190021
13.157440 1.002498905301
13.213209 0.988103431162
13.273404 0.974007121686
13.332797 0.960214075492
13.389498 0.946812851911
13.444599 0.933808409825
13.502421 0.921056900294
13.557694 0.908559836962
13.612709 0.896411250543
13.667639 0.884529011137
13.723299 0.872886461745
13.780633 0.861457761824
13.836393 0.850241950881
13.893159 0.839285790628
13.949606 0.828560620917
14.005936 0.818084829047
14.061535 0.807817163406
14.116786 0.797750878697
14.172088 0.787878829238
14.228057 0.778207652261
14.283701 0.768941303878
14.338960 0.759861620070
14.394246 0.750957200726
14.449304 0.742316148657
14.506493 0.734001462020
14.584737 0.725834283355
14.644938 0.717806501998
14.700960 0.709907847023
14.756601 0.702158056351
14.812493 0.694629376453
14.868668 0.687317955592
14.924412 0.680155752357
14.979493 0.673115588290
15.034668 0.666193958454
15.089675 0.659387472828
15.144666 0.652692867591
15.199522 0.646107013969
15.254586 0.639626923260
15.309496 0.633249746554
15.364444 0.626972767734
15.419240 0.620793389077
15.474365 0.614709110999
15.531385 0.608878032165
15.586677 0.603144272131
15.641910 0.597583878438
15.696767 0.592257263414
15.751696 0.587004465569
15.806993 0.581824577046
15.873241 0.576721162277
15.930192 0.571707753293
15.988824 0.566918371024
16.048350 0.562220389301
16.111675 0.557646511508
16.166763 0.553137251026
16.221722 0.548709893637
16.276891 0.544316148680
16.332110 0.539950200655
16.387762 0.535622347993
16.445932 0.531383503545
16.504845 0.527160557494
16.561190 0.522952104170
16.616713 0.518811625340
16.672782 0.514723662229
16.728760 0.510646245077
16.785016 0.506580194998
16.841288 0.502526740298
16.897111 0.498615673663
16.953020 0.494712435677
17.008685 0.490813534384
17.065529 0.486923782763
17.121154 0.483117319128
17.176327 0.479383430154
17.231593 0.475822705314
17.286680 0.472382836162
17.341727 0.469059529373
17.407849 0.465753432636
17.478193 0.462496242381
17.537365 0.459299276186
17.593940 0.456110185257
17.650202 0.452928825487
17.706341 0.449731827386
17.761289 0.446567207534
17.816197 0.443380972444
17.871226 0.440247831832
17.926929 0.437129997574
17.983994 0.434087348187
18.041901 0.431104532678
18.099062 0.428071901585
18.154223 0.424992802126
18.209137 0.421871178655
18.264062 0.418708531451
18.319253 0.415629312653
18.374207 0.412640712421
18.429414 0.409760867311
18.486705 0.406887284173
18.543463 0.404044460603
18.598922 0.401221284138
18.655940 0.398462391553
18.711440 0.395704977047
18.766458 0.392921300461
18.821665 0.390093949090
18.876960 0.387263630683
18.931927 0.384407905676
18.987309 0.381540699716
19.042354 0.378721553970
19.097567 0.375927546874
19.152706 0.373080130101
19.207999 0.370180245129
19.263630 0.367230985679
19.319979 0.364243680759
19.375601 0.361254343740
19.431791 0.358368050052
19.487496 0.355500807351
19.545570 0.352638986459
19.600657 0.349868637131
19.655684 0.347235053804
19.710779 0.344694592753
19.766415 0.342250463655
19.823784 0.339837860484
19.879490 0.337469762383
19.936085 0.335138474471
19.991447 0.332811626310
20.047291 0.330470269139
20.102759 0.328128716739
20.160527 0.325776374271
20.255982 0.323402090183
20.312753 0.321004779530
20.370278 0.318641814940
20.425339 0.316327984357
20.480487 0.314067404177
20.538061 0.311799879118
20.592857 0.309492618994
20.647589 0.307169389641
20.702321 0.304875904192
20.757363 0.302530304918
20.812471 0.300194446620
20.867318 0.297792070434
20.922078 0.295395051504
20.976842 0.293182471316
21.031924 0.291015267108
21.086821 0.288825224166
21.141800 0.286652209322
21.196722 0.284442701521
21.251605 0.282164136060
21.306605 0.279915801137
21.361476 0.277786613598
21.418506 0.275614566140
21.473577 0.273406963963
21.532165 0.271197416892
21.586903 0.269035703233
21.641892 0.266931099953
21.696787 0.264929041106
21.751671 0.262992365967
21.806735 0.261003540641
21.861751 0.258972645440
21.916527 0.256914793051
21.971349 0.254830877829
22.043590 0.252827617335
22.100135 0.250919272948
22.155250 0.249120253206
22.210268 0.247408525098
22.265209 0.245659134648
22.320647 0.243990898537
22.375729 0.242329025685
22.431187 0.240630862003
22.486326 0.238926219400
22.548917 0.237213666611
22.603871 0.235454376827
22.659502 0.233644680166
22.714181 0.231825335716
22.770305 0.229998730838
22.825883 0.228136420889
22.880881 0.226275657058
22.935966 0.224466948861
22.990920 0.222739637490
23.066061 0.221145838121
23.127861 0.219529285746
23.183020 0.217929854747
23.239534 0.216350650807
23.294591 0.214764274007
23.349628 0.213159156737
23.404565 0.211508841523
23.459534 0.209852720898
23.518456 0.208180305523
23.573290 0.206544061091
23.643806 0.204906970066
23.701246 0.203361759635
23.756294 0.201966358926
23.811237 0.200547808591
23.867018 0.199098103497
23.921955 0.197667160304
23.981837 0.196263294765
24.038661 0.194919296794
24.098593 0.193572935845
24.153491 0.192181249868
24.219650 0.190753363608
24.274826 0.189268450361
24.333144 0.187740742468
24.388498 0.186224623402
24.450506 0.184799748551
24.509060 0.183343735853
24.565281 0.181838291292
24.626124 0.180292473758
24.686968 0.178719153930
24.743712 0.177124062163
24.798885 0.175509176259
24.853847 0.173905135726
24.908700 0.172319844711
24.963437 0.170878796245
25.018282 0.169471543174
25.073482 0.168070806510
25.134490 0.166753782350
25.191064 0.165497082427
25.257924 0.164250767225
25.312977 0.162978147442
25.368910 0.161660864756
25.423813 0.160318724411
25.479856 0.159039410902
25.549269 0.157761297153
25.610896 0.156458788550
25.669050 0.155142365042
25.724011 0.153806511540
25.779149 0.152514915900
25.834064 0.151252977194
25.888956 0.150086317566
25.981887 0.148982730598
26.049232 0.147860135627
26.105012 0.146723883836
26.162403 0.145541841543
26.218138 0.144305482892
26.273056 0.143027614525
26.327863 0.141711636116
26.382722 0.140385427150
26.439957 0.139022682058
26.494912 0.137651865567
26.552055 0.136359113864
26.606883 0.135096927754
26.675661 0.133934124689
26.734319 0.132789042646
26.789342 0.131664751503
26.844306 0.130509077839
26.899151 0.129312951785
26.954005 0.128083798752
27.008940 0.126892777602
27.064091 0.125743629182
27.119015 0.124614013714
27.174526 0.123482940775
27.229411 0.122355807043
27.284305 0.121273868220
27.339227 0.120165361496
27.394036 0.119107802294
27.449067 0.117995318407
27.507088 0.116830838550
27.562418 0.115658656212
27.617244 0.114452598770
27.672061 0.113219198904
27.726751 0.111967239795
27.781686 0.110726248082
27.836586 0.109469526390
27.895583 0.108203097318
27.955800 0.107030342345
28.011427 0.105969366217
28.072376 0.104952958848
28.127704 0.103946448649
28.182944 0.102934593512
28.238420 0.101930657563
28.293640 0.100987993850
28.349198 0.100135894100
28.404319 0.099298491374
28.459732 0.098462060707
28.520456 0.097623386266
28.575232 0.096874565311
28.630244 0.096150258127
28.685134 0.095433813477
28.740738 0.094641827697
28.816242 0.093823737107
28.877490 0.093005072796
28.932158 0.092144117623
28.987645 0.091265193182
29.042765 0.090357505477
29.098339 0.089442891810
29.153637 0.088503358164
29.208989 0.087603153092
29.264165 0.086777860042
29.319283 0.085972508999
29.374265 0.085154080722
29.429309 0.084352930778
29.484269 0.083601382046
29.539423 0.082821582441
29.596133 0.082030313522
29.651214 0.081362533550
29.705919 0.080710042882
29.760660 0.080099510863
29.815556 0.079474351364
29.870300 0.078809300541
29.925453 0.078079687619
29.980354 0.077294880025
30.035419 0.076519652678
30.090229 0.075877814523
30.144893 0.075246122750
30.199642 0.074594916924
30.254744 0.073948590424
30.311775 0.073351110197
30.366670 0.072773609756
30.421798 0.072177859795
30.476550 0.071571063157
30.534704 0.070944783666
30.589627 0.070308077685
30.644932 0.069666544329
30.701330 0.069018507006
30.762566 0.068349568811
30.817289 0.067661588965
30.872382 0.067005796044
30.927343 0.066521743524
30.982388 0.066158096276
31.037243 0.065782379078
31.092163 0.065370015258
31.147317 0.064930913962
31.202327 0.064477529563
31.258487 0.063975942626
31.313664 0.063430858145
31.368675 0.062861457941
31.425477 0.062286414644
31.480604 0.061694911619
31.536330 0.061152325316
31.615397 0.060669459646
31.672138 0.060214902774
31.726903 0.059738218388
31.782078 0.059232466309
31.837821 0.058767356174
31.904391 0.058327717143
31.968303 0.057898646551
32.040766 0.057495080817
32.121891 0.057130674938
32.176883 0.056790846716
32.235967 0.056437950396
32.291773 0.056088426584
32.349628 0.055739004654
32.405278 0.055421250190
32.460533 0.055097917924
32.518465 0.054771531296
32.573368 0.054436366040
32.628662 0.054142666581
32.687134 0.053837692872
32.742425 0.053496427119
32.799149 0.053134298690
32.855025 0.052757546242
32.910673 0.052373050286
32.966131 0.051975469995
33.023607 0.051603754407
33.079621 0.051216107350
33.134963 0.050795851278
33.190878 0.050361657813
33.245603 0.049990682726
33.300834 0.049637172783
33.357046 0.049317637628
33.411794 0.049018449881
33.480635 0.048712891297
33.570406 0.048406947996
33.666660 0.048134300576
33.750357 0.047911283727
33.817905 0.047681977911
33.889713 0.047445242003
33.961827 0.047223725981
34.034476 0.047033625483
34.107663 0.046821952292
34.176806 0.046643114752
34.288161 0.046464080276
34.357923 0.046259803598
34.426170 0.046023497958
34.489316 0.045766477198
34.555380 0.045492147045
34.621292 0.045210695570
34.689021 0.044976630031
34.757440 0.044776025490
34.854024 0.044562586791
34.941042 0.044328013981
35.008086 0.044081964175
35.085306 0.043880403422
35.173260 0.043648255925
35.246554 0.043386335197
35.306250 0.043126496494
35.370371 0.042859864535
35.427526 0.042615477969
35.486021 0.042386507839
35.541383 0.042144866455
35.595926 0.041883522412
35.650773 0.041607169367
35.705346 0.041335117626
35.765098 0.041093008186
35.824833 0.040979154039
35.885564 0.040859566628
35.946458 0.040714844808
36.006068 0.040522263083
36.067681 0.040294957498
36.128095 0.040053121700
36.187469 0.039782085113
36.247824 0.039573317540
36.308029 0.039372065733
36.368623 0.039182690471
36.430213 0.039024161429
36.489702 0.038899411776
36.551757 0.038745674468
36.611787 0.038558627760
36.671764 0.038366711876
36.731870 0.038241110531
36.786940 0.038089270652
36.841656 0.037941181647
36.896168 0.037823985152
36.950800 0.037689302186
37.005387 0.037538188067
37.060073 0.037364715764
37.114630 0.037169393359
37.169435 0.036966888902
37.224217 0.036799040834
37.278900 0.036627716954
37.333840 0.036450356545
37.388726 0.036262448821
37.443464 0.036060375302
37.498150 0.035870389673
37.553598 0.035696303872
37.608411 0.035545110361
37.663392 0.035415284951
37.718120 0.035286398334
37.772841 0.035155089380
37.831059 0.035022661131
37.910299 0.034883736612
37.965104 0.034736838190
38.020055 0.034580812464
38.077455 0.034415740294
38.132809 0.034241917098
38.187611 0.034059672696
38.242540 0.033869251770
38.297385 0.033671270819
38.352186 0.033468840793
38.406758 0.033283517945
38.461515 0.033121052442
38.522891 0.032963746756
38.577657 0.032818579198
38.632048 0.032676899629
38.686552 0.032532943556
38.741096 0.032404197408
38.795725 0.032293631107
38.850430 0.032197529757
38.904987 0.032086065655
38.959655 0.031957108729
39.014396 0.031830977336
39.075051 0.031717873294
39.132539 0.031594372675
39.189065 0.031460445208
39.243790 0.031319368823
39.298583 0.031168754193
39.353204 0.031000110378
39.407751 0.030855008711
39.462289 0.030724947978
39.523052 0.030593691883
39.578175 0.030461491433
39.633018 0.030331363799
39.687725 0.030201549011
39.820803 0.030064183413
39.899589 0.029926339847
39.958436 0.029814340169
40.028400 0.029707234616
40.083068 0.029609607242
40.137788 0.029499791094
40.192476 0.029370402121
40.246958 0.029253955314
40.301993 0.029130971229
40.356857 0.029002361315
40.411543 0.028871468616
40.466222 0.028741065442
40.524723 0.028612306182
40.579525 0.028482527768
40.634138 0.028347179326
40.688703 0.028204082972
40.746265 0.028064333951
40.824603 0.027927624557
40.879251 0.027781736286
40.934381 0.027619950556
40.989283 0.027450373498
41.044335 0.027312310877
41.099850 0.027201072046
41.157850 0.027097718165
41.214519 0.026985596212
41.269025 0.026877390484
41.323713 0.026763294441
41.378505 0.026638995761
41.435374 0.026507124674
41.490156 0.026398638446
41.553148 0.026332017828
41.608340 0.026303476386
41.663610 0.026256072483
41.718636 0.026184312153
41.773288 0.026085278770
41.828425 0.025954225601
41.882779 0.025814855939
41.937480 0.025703970685
41.991857 0.025605363254
42.046653 0.025499662697
42.120585 0.025394921519
42.204187 0.025269889222
42.286797 0.025125317396
42.358565 0.024991259962
42.412892 0.024875365111
42.467283 0.024755511534
42.528749 0.024630251176
42.583943 0.024511918546
42.639179 0.024392159895
42.695820 0.024273693671
42.824826 0.024162319451
42.909074 0.024052707347
42.972949 0.023948358906
43.027617 0.023856902381
43.088955 0.023759989006
43.143434 0.023653511325
43.198150 0.023543672506
43.252636 0.023444459751
43.307446 0.023340281380
43.361990 0.023229777223
43.416490 0.023112585041
43.472505 0.022988355960
43.550443 0.022856874939
43.615099 0.022719751716
43.681874 0.022583888578
43.736999 0.022471247912
43.822261 0.022356423966
43.880181 0.022235398601
43.934480 0.022109261218
43.988954 0.021981165359
44.043397 0.021856605896
44.098027 0.021738609485
44.152635 0.021623414647
44.206959 0.021514214009
44.261345 0.021406770899
44.315825 0.021299332062
44.370287 0.021190481862
44.424505 0.021078201737
44.478815 0.020961817996
44.539710 0.020841613180
44.594972 0.020718512049
44.650980 0.020593794315
44.707154 0.020469169306
44.763009 0.020347105883
44.819177 0.020230653416
44.878430 0.020121947946
44.936646 0.020020730652
44.992734 0.019924533393
45.048696 0.019829200860
45.105304 0.019730212768
45.161357 0.019624639155
45.217122 0.019515496082
45.272778 0.019406194389
45.327813 0.019325491093
45.382658 0.019257695192
45.438092 0.019168239895
45.500527 0.019054438350
45.563696 0.018925243165
45.619645 0.018787921714
45.675592 0.018667205719
45.731082 0.018580876220
45.788514 0.018497599595
45.843976 0.018417862368
45.898984 0.018340729024
45.953313 0.018266037950
46.008798 0.018193773447
46.099148 0.018124004572
46.165887 0.018056793573
46.232096 0.017992163668
46.297009 0.017932563558
46.356114 0.017870110262
46.415142 0.017805552992
46.474290 0.017743862688
46.536473 0.017681000212
46.594229 0.017616608954
46.656580 0.017550587972
46.745798 0.017483231386
46.820599 0.017414629138
46.880606 0.017344724746
46.940036 0.017274257241
46.999133 0.017204707867
47.060619 0.017136282945
47.115397 0.017072788508
47.170318 0.017032420019
47.224788 0.016979819887
47.292442 0.016914583208
47.347339 0.016836262349
47.403421 0.016788756718
47.459960 0.016740003444
47.527134 0.016681812179
47.581495 0.016634231218
47.635894 0.016589643637
47.698668 0.016549398109
47.755270 0.016511753725
47.809778 0.016472891376
47.864161 0.016430670046
47.943043 0.016386040183
48.042704 0.016343439333
48.113726 0.016302235804
48.175132 0.016278506593
48.235023 0.016239706802
48.295799 0.016187426764
48.355524 0.016134015493
48.413448 0.016094103635
48.471688 0.016054125961
48.539777 0.016014294941
48.599293 0.015975322239
48.658759 0.015937767504
48.719290 0.015901465721
48.782460 0.015865878870
48.844300 0.015831084520
48.903858 0.015797402807
48.964583 0.015764669647
49.021094 0.015732569707
49.083700 0.015701007253
49.138686 0.015669901319
49.193059 0.015639183747
49.247964 0.015608795976
49.302630 0.015578685436
49.356945 0.015548802233
49.414433 0.015519096580
49.469042 0.015489517230
49.529166 0.015460011066
49.585864 0.015430523885
49.640334 0.015401002327
49.711778 0.015371396747
49.822376 0.015341664641
49.900609 0.015311773929
49.959543 0.015281704899
50.023587 0.015251448878
50.090922 0.015221000241
50.149778 0.015190333673
50.211296 0.015160245046
50.270830 0.015129617907
50.333529 0.015099525552
50.392801 0.015076764578
50.455321 0.015047311557
50.517547 0.015009813996
50.578482 0.014978485095
50.638343 0.014945964903
50.699730 0.014912832502
50.758353 0.014880437574
50.867698 0.014849909990
50.945656 0.014820728748
51.015489 0.014790467624
51.070194 0.014757056213
51.124616 0.014719754157
51.179341 0.014678762329
51.233822 0.014634990684
51.288316 0.014593201338
51.342929 0.014565806099
51.398772 0.014536754167
51.456103 0.014502294594
51.513260 0.014463986345
51.567761 0.014424441592
51.622314 0.014386504942
51.676902 0.014350451225
51.731632 0.014315378132
51.786032 0.014280366419
51.840538 0.014244797719
51.895034 0.014208413446
51.952002 0.014171274212
52.018987 0.014133714972
52.078579 0.014096276096
52.144830 0.014059535619
52.208654 0.014023788673
52.269308 0.013988739646
52.333089 0.013953566615
52.395286 0.013917363866
52.457611 0.013879553272
52.521373 0.013840043808
52.582478 0.013799195600
52.646710 0.013757663087
52.708646 0.013716151416
52.770697 0.013675153860
52.834488 0.013634786344
52.912656 0.013594791094
53.022751 0.013554680008
53.086152 0.013513938892
53.140596 0.013472216975
53.194938 0.013429437853
53.249697 0.013385770936
53.304016 0.013341405033
53.358737 0.013296193595
53.413434 0.013249800289
53.549503 0.013204218015
53.638214 0.013159329508
53.692471 0.013114069479
53.746777 0.013069281932
53.801185 0.013024371835
53.855941 0.012979163839
53.910241 0.012933871320
53.964750 0.012888738307
54.019054 0.012843830561
54.075898 0.012798989305
54.130300 0.012753922712
54.186866 0.012708354257
54.241216 0.012662138818
54.295408 0.012615308940
54.349938 0.012568058264
54.404464 0.012520682251
54.459075 0.012473497664
54.519898 0.012426763751
54.575688 0.012380620507
54.629949 0.012335032300
54.684292 0.012289685864
54.738369 0.012243761876
54.794024 0.012195462755
54.848683 0.012147378220
54.902872 0.012100196068
54.957270 0.012052405826
55.011531 0.012001720161
55.066210 0.011954770134
55.120634 0.011908192001
55.175077 0.011859542927
55.229514 0.011810361888
55.283904 0.011762227721
55.338494 0.011713905963
55.396679 0.011665250525
55.450957 0.011616738720
55.505361 0.011568541617
55.566060 0.011520441342
55.625851 0.011472518149
55.680393 0.011424706826
55.734678 0.011377203267
55.788844 0.011330261077
55.863878 0.011283844203
55.925697 0.011238036602
55.979985 0.011192937606
56.034225 0.011148640432
56.089097 0.011105045582
56.143491 0.011062444236
56.198128 0.011020558584
56.252143 0.010979273080
56.306252 0.010938536154
56.360715 0.010898287330
56.415455 0.010858461166
56.469798 0.010818991811
56.530389 0.010779817923
56.586346 0.010740887735
56.643008 0.010702164005
56.698076 0.010663628626
56.753801 0.010625286620
56.811163 0.010587169218
56.867781 0.010549335591
56.924176 0.010511872633
56.980258 0.010474891954
57.036040 0.010438522965
57.091152 0.010402900928
57.145658 0.010368149253
57.230270 0.010334356652
57.285743 0.010301552192
57.340482 0.010269684165
57.394875 0.010238610530
57.449240 0.010208107423
57.504014 0.010177897272
57.564948 0.010147691637
57.619591 0.010117239447
57.674155 0.010086370993
57.728652 0.010055030772
57.785231 0.010023295445
57.894559 0.009991374719
57.957269 0.009959591852
58.011644 0.009928337576
58.067354 0.009897990678
58.122302 0.009868811347
58.176938 0.009840849519
58.231372 0.009813948820
58.285731 0.009787909326
58.340127 0.009762760785
58.394410 0.009738745652
58.448603 0.009714836429
58.503107 0.009687843859
58.586330 0.009661326931
58.640820 0.009634404823
58.695028 0.009607573215


==> figs/GroupLasso_conv_SPG-SpaRSA_iter.dat <==
1 237.686749697907
3 49.360675653442
5 43.152615570617
7 42.265337154893
9 29.347932440132
11 24.680174952999
13 10.769630014874
15 10.035613077658
17 6.452499801844
19 6.432519650702
21 5.159477770007
23 5.141656499149
25 4.234376299146
27 4.184606696781
29 3.821701766743
31 3.804720354106
33 3.657782607233
35 3.654558402209
37 3.621725955714
39 3.608133461428
41 3.564582925483
43 3.561102131892
45 3.559666287457
47 3.544259932204
49 3.542777914681
51 3.541079978743
53 3.537096226147
55 3.526608448583
57 3.523517199513
59 3.522089247646
61 3.494856401877
63 3.493463410857
65 3.490725500149
67 3.488095333291
69 3.481521689817
71 3.480180339192
73 3.478576722086
75 3.475354118205
77 3.472342794422
79 3.466653791912
81 3.465326802214
83 3.461930380386
85 3.455701006117
87 3.446784151355
89 3.427294077731
91 3.372810675237
93 3.360580248037
95 2.996910217123
97 2.963531561768
99 2.531180908627
101 2.485141564178
103 2.386877947292
105 2.107339813449
107 1.957232108321
109 1.936470371842
111 1.869697664960
113 1.722359974283
115 1.695824141491
117 1.651276550606
119 1.566351476828
121 1.548670215457
123 1.516258265255
125 1.504316750205
127 1.454413561232
129 1.435228518228
131 1.402733528605
133 1.397741857846
135 1.360317763236
137 1.358055950845
139 1.342791453657
141 1.342376897575
143 1.340061177933
145 1.339545975820
147 1.338962895392
149 1.338674439445
151 1.337128896208
153 1.334106206242
155 1.331159758709
157 1.327247718060
159 1.326534040910
161 1.325106659054
163 1.322511546297
165 1.318780335558
167 1.311014634217
169 0.766593835793
171 0.707302767117
173 0.648657614528
175 0.606830806507
177 0.583931664053
179 0.549777158765
181 0.510056978616
183 0.492962467262
185 0.479922776717
187 0.469768899225
189 0.447097309395
191 0.442008909973
193 0.425810797011
195 0.421114053084
197 0.407617078222
199 0.403401335436
201 0.392507274824
203 0.391029586946
205 0.382770628809
207 0.380155859034
209 0.377610350379
211 0.375665857331
213 0.371269807263
215 0.367370181318
217 0.366596913701
219 0.362824302822
221 0.362654059760
223 0.362385681919
225 0.362265796092
227 0.362104545724
229 0.361924110729
231 0.361438625422
233 0.360604376321
235 0.360489414373
237 0.360079956871
239 0.359500383369
241 0.358586694939
243 0.354073718238
245 0.353967862812
247 0.353774754624
249 0.353477720200
251 0.352761476291
253 0.351767688008
255 0.351512827353
257 0.351363406790
259 0.350199531282
261 0.350054652253
263 0.349777098348
265 0.349612670950
267 0.349474193195
269 0.348317188322
271 0.348096159391
273 0.342147723763
275 0.338552412840
277 0.336072042379
279 0.335960584724
281 0.335846767784
283 0.335360148901
285 0.335172182081
287 0.334600150388
289 0.334482829439
291 0.334382415712
293 0.334065690076
295 0.333944271189
297 0.333670911819
299 0.333470438487
301 0.333195581855
303 0.332999855693
305 0.332705900507
307 0.332114606092
309 0.331698332710
311 0.331174012481
313 0.330810026129
315 0.330522288875
317 0.329403537559
319 0.329133302947
321 0.328731989309
323 0.328315700698
325 0.328185930713
327 0.325643756644
329 0.325499209566
331 0.325404658301
333 0.323888687928
335 0.322340122109
337 0.320273909788
339 0.319613547863
341 0.317319652446
343 0.317205700341
345 0.317043177301
347 0.316676095407
349 0.316166942919
351 0.315836514580
353 0.315737133861
355 0.313930894186
357 0.313846219027
359 0.313551493988
361 0.313457180528
363 0.313344642491
365 0.313146472186
367 0.312075922090
369 0.311962351943
371 0.311697592736
373 0.311589728199
375 0.311500979129
377 0.311196613114
379 0.310691609372
381 0.310009585341
383 0.309796341413
385 0.309443764405
387 0.309299157654
389 0.308983407665
391 0.308336199451
393 0.308130953541
395 0.307706335008
397 0.307540217554
399 0.307407715960
401 0.306616602204
403 0.306497874738
405 0.306282897293
407 0.306185787528
409 0.306102953469
411 0.305810990268
413 0.305711567009
415 0.305511506335
417 0.305411860413
419 0.305312764068
421 0.305089485296
423 0.305002190062
425 0.303759520673
427 0.303681629972
429 0.303479687945
431 0.303387962432
433 0.303216236801
435 0.303105229447
437 0.302923738060
439 0.302851158911
441 0.302730455083
443 0.302446030241
445 0.302253656305
447 0.301784777294
449 0.301673292454
451 0.301576828821
453 0.301226209407
455 0.301099927177
457 0.300789130171
459 0.300716245907
461 0.300630748480
463 0.300485479593
465 0.300341061234
467 0.299724372331
469 0.299626189348
471 0.299458539009
473 0.299405005800
475 0.299292688767
477 0.299051648561
479 0.298871924635
481 0.298595972787
483 0.298313972479
485 0.298230621807
487 0.296568611725
489 0.296486286731
491 0.296292630726
493 0.296173515233
495 0.295939870628
497 0.295872642683
499 0.295759556808
501 0.295494000443
503 0.295315787147
505 0.294918584249
507 0.294917373849
509 0.294660543949
511 0.294280025030
513 0.293828710475
515 0.291903969611
517 0.291811917892
519 0.291742596173
521 0.291144221219
523 0.291076619617
525 0.290885654656
527 0.290796254179
529 0.290550656566
531 0.290313292012
533 0.289925050494
535 0.289833115952
537 0.289586338956
539 0.289258888479
541 0.288745660393
543 0.286221567617
545 0.286180328889
547 0.286075665355
549 0.285945077949
551 0.285561505503
553 0.285081634543
555 0.284915053714
557 0.284793067232
559 0.284200585274
561 0.284095196180
563 0.283800599854
565 0.283728539286
567 0.283667785830
569 0.283428731488
571 0.283365837215
573 0.283087809720
575 0.283001139867
577 0.282805256072
579 0.282443527038
581 0.281741418625
583 0.281620606021
585 0.281553875711
587 0.281128212093
589 0.281062361019
591 0.280978567807
593 0.280877422519
595 0.280674259060
597 0.280606494162
599 0.280524935315
601 0.280261988931
603 0.280163752915
605 0.280055068015
607 0.279824674928
609 0.279650600927
611 0.278808899836
613 0.278647161533
615 0.278092339089
617 0.278012146306
619 0.277952591361
621 0.277406581607
623 0.277347108536
625 0.277155794941
627 0.277085739587
629 0.276951779740
631 0.276806540756
633 0.276211801582
635 0.276146281136
637 0.276089746700
639 0.275865285684
641 0.275807525530
643 0.275677090523
645 0.275599862659
647 0.275391314148
649 0.275295188123
651 0.275111966332
653 0.275071368589
655 0.274962208832
657 0.274741161595
659 0.274514916167
661 0.273743108488
663 0.273726872676
665 0.273585073148
667 0.273339199643
669 0.272864322952
671 0.272265175631
673 0.272146621628
675 0.272048653512
677 0.271374302284
679 0.271292933750
681 0.271132734832
683 0.271091707838
685 0.271011157523
687 0.270893061106
689 0.270648670537
691 0.270153082855
693 0.270103521976
695 0.269939925670
697 0.269649063871
699 0.269215394401
701 0.266434957722
703 0.266382732401
705 0.266323557686
707 0.266183982693
709 0.266077276264
711 0.265687621911
713 0.265626247727
715 0.265576739296
717 0.265248779449
719 0.265176052301
721 0.264988167278
723 0.264881775228
725 0.264696026371
727 0.264634333091
729 0.264475121904
731 0.264138808461
733 0.263836861650
735 0.263395427426
737 0.263257335767
739 0.263201467636
741 0.262534142949
743 0.262468217582
745 0.262356385347
747 0.262196784055
749 0.261921581148
751 0.261730180908
753 0.261671050608
755 0.260582921502
757 0.260507854606
759 0.260352356554
761 0.260113448508
763 0.258997946642
765 0.258933848154
767 0.258887429719
769 0.258528667722
771 0.258460603333
773 0.258310115552
775 0.258204332673
777 0.257747713612
779 0.257688342339
781 0.257638695501
783 0.257329985652
785 0.257163245967
787 0.255764343211
789 0.255684274156
791 0.255572581513
793 0.255433424809
795 0.255374983836
797 0.254533768432
799 0.254471472140
801 0.254333269154
803 0.254095929492
805 0.253346250018
807 0.253281752726
809 0.253212357272
811 0.252938982781
813 0.252863549185
815 0.252797537617
817 0.252589440301
819 0.252199543448
821 0.251825921620
823 0.251715223477
825 0.251564829061
827 0.251285371169
829 0.251170486503
831 0.249801878571
833 0.249725852285
835 0.249426065680
837 0.249366832553
839 0.249237602427
841 0.249185341577
843 0.249144329981
845 0.248882916181
847 0.248773499129
849 0.248580843092
851 0.248269042155
853 0.247735931116
855 0.247642839748
857 0.247584772304
859 0.247075940434
861 0.247007987089
863 0.246866980034
865 0.246812614269
867 0.246771384471
869 0.246524967480
871 0.246484057556
873 0.246352080677
875 0.246301702864
877 0.246255208998
879 0.246081778521
881 0.245813369686
883 0.245650865550
885 0.245511408411
887 0.244745212587
889 0.244678819316
891 0.244500953918
893 0.244454909301
895 0.244412505062
897 0.244347117557
899 0.244274208803
901 0.244124323122
903 0.243958417094
905 0.243260067942
907 0.243208229130
909 0.243164097362
911 0.242895889593
913 0.242852968665
915 0.242810111796
917 0.242724243507
919 0.242478916653
921 0.242425148040
923 0.242385126179
925 0.242061789676
927 0.241996928164
929 0.241939920602
931 0.241542055341
933 0.240562784317
935 0.240536700975
937 0.240463695404
939 0.240340807431
941 0.239955267271
943 0.238212462021
945 0.238187347989
947 0.238114470720
949 0.237969584394
951 0.237739220440
953 0.237076313112
955 0.237028700162
957 0.236972999267
959 0.236882015139
961 0.236730398528
963 0.236459526311
965 0.236302383763
967 0.236246947649
969 0.235280389564
971 0.235229243155
973 0.235061251911
975 0.234951969680
977 0.234716783896
979 0.234591572361
981 0.234543544213
983 0.233351762738
985 0.233301409365
987 0.233225862342
989 0.233055862468
991 0.232167555869
993 0.232132278755
995 0.232092947832
997 0.232043728443
999 0.231960904322
1001 0.231683431185
1003 0.231662163941
1005 0.231602456442
1007 0.231479815787
1009 0.231363559495
1011 0.231097405763
1013 0.230983348869
1015 0.230944754708
1017 0.229786702565
1019 0.229750008951
1021 0.229479974564
1023 0.229440406205
1025 0.229386902480
1027 0.229304855576
1029 0.229030770407
1031 0.228998244504
1033 0.228958111081
1035 0.228918871109
1037 0.228797685244
1039 0.228426177398
1041 0.228378543849
1043 0.228332225808
1045 0.228208073639
1047 0.228126709547
1049 0.227781767604
1051 0.227742434589
1053 0.227708455022
1055 0.227595343885
1057 0.227543314506
1059 0.227230111866
1061 0.227184910847
1063 0.227096999927
1065 0.227059528503
1067 0.227026791144
1069 0.226935612557
1071 0.226898944416
1073 0.226848219520
1075 0.226769303415
1077 0.226652549445
1079 0.226552397818
1081 0.226389836161
1083 0.225903589558
1085 0.225824615826
1087 0.225727807309
1089 0.225386463127
1091 0.225306359335
1093 0.222837600671
1095 0.222782620088
1097 0.222730019853
1099 0.222410896799
1101 0.222251927835
1103 0.220952125483
1105 0.220891202859
1107 0.220758424039
1109 0.220741225781
1111 0.220676908586
1113 0.220541854269
1115 0.220318446217
1117 0.218625208549
1119 0.218590202660
1121 0.218560964829
1123 0.218423579907
1125 0.218392839289
1127 0.218268582150
1129 0.218232635667
1131 0.218211824421
1133 0.218036536214
1135 0.217704753709
1137 0.217619783910
1139 0.217573126684
1141 0.217189353706
1143 0.217141881525
1145 0.217091901571
1147 0.217005764577
1149 0.216904526777
1151 0.216672575141
1153 0.216494117250
1155 0.214730310828
1157 0.214682083660
1159 0.214609840116
1161 0.214548504602
1163 0.214508708884
1165 0.214210777121
1167 0.214174020307
1169 0.214127639110
1171 0.214104155605
1173 0.214056696828
1175 0.213974197647
1177 0.213787500362
1179 0.212894017877
1181 0.212859480088
1183 0.212829783436
1185 0.212743164021
1187 0.212698818220
1189 0.212600840558
1191 0.212574374747
1193 0.212540367024
1195 0.212486452476
1197 0.212415262918
1199 0.212283528902
1201 0.212209920778
1203 0.212151328492
1205 0.211855552756
1207 0.211805025984
1209 0.211730632271
1211 0.211654194492
1213 0.211626237595
1215 0.211174614367
1217 0.211113622309
1219 0.210990611975
1221 0.210822366941
1223 0.210230528708
1225 0.210191551327
1227 0.210157729465
1229 0.210071321294
1231 0.210013671912
1233 0.209922472516
1235 0.209853064169
1237 0.209787522706
1239 0.209491654997
1241 0.209430674904
1243 0.209242237383
1245 0.209222220146
1247 0.209181946867
1249 0.209123978823
1251 0.208982610598
1253 0.208257801777
1255 0.208252947639
1257 0.208193273799
1259 0.208056977067
1261 0.207829583554
1263 0.207303913471
1265 0.207278659873
1267 0.207216609924
1269 0.207074506495
1271 0.206938232731
1273 0.205996376970
1275 0.205966089556
1277 0.205934757529
1279 0.205895316914
1281 0.205868045935
1283 0.205763193598
1285 0.205718163081
1287 0.205527143840
1289 0.205482147086
1291 0.205429092389
1293 0.205327294949
1295 0.205261357336
1297 0.204800909918
1299 0.204748174227
1301 0.204630513654
1303 0.204586130743
1305 0.204558601244
1307 0.204268258370
1309 0.204231945982
1311 0.204173965538
1313 0.204054496635
1315 0.203548299978
1317 0.203530707006
1319 0.203479962079
1321 0.203382906416
1323 0.203249407786
1325 0.202330904739
1327 0.202301620529
1329 0.202274905483
1331 0.202196286963
1333 0.202159280251
1335 0.201635407005
1337 0.201608150510
1339 0.201576985709
1341 0.201525322225
1343 0.201264537659
1345 0.201224840256
1347 0.201185558284
1349 0.201035050707
1351 0.200954191711
1353 0.200209795776
1355 0.200165043495
1357 0.200115670989
1359 0.199974846917
1361 0.199897129387
1363 0.199275634538
1365 0.199214007432
1367 0.199026581570
1369 0.198997948385
1371 0.198970746367
1373 0.198904812747
1375 0.198858031933
1377 0.198653819511
1379 0.198621064655
1381 0.198561955040
1383 0.198537436891
1385 0.198511344201
1387 0.198473755053
1389 0.198421781468
1391 0.198320692996
1393 0.198268257280
1395 0.198234832412
1397 0.197953670380
1399 0.197912742827
1401 0.197835982193
1403 0.197794703361
1405 0.197770571022
1407 0.197470556871
1409 0.197446488693
1411 0.197321537379
1413 0.197296448091
1415 0.197261182934
1417 0.197220987769
1419 0.197141101979
1421 0.197120717149
1423 0.197078749540
1425 0.196974916898
1427 0.196900200143
1429 0.196800700354
1431 0.196595052165
1433 0.196441146318
1435 0.195737531611
1437 0.195704827545
1439 0.195669285374
1441 0.195605841504
1443 0.195576735624
1445 0.195308718011
1447 0.195283507160
1449 0.195261636003
1451 0.195197994155
1453 0.195106917315
1455 0.195002583325
1457 0.194871244469
1459 0.194490782330
1461 0.194453070505
1463 0.194341394178
1465 0.194314023775
1467 0.194288077793
1469 0.194266486745
1471 0.194189649620
1473 0.194025755744
1475 0.193861203479
1477 0.193326752404
1479 0.193313195220
1481 0.193251905665
1483 0.193143814500
1485 0.192921368257
1487 0.191441461895
1489 0.191425199235
1491 0.191391573158
1493 0.191331178717
1495 0.191253688151
1497 0.190669367627
1499 0.190636741748
1501 0.190590295054
1503 0.190561958000
1505 0.190527464470
1507 0.190446519767
1509 0.190387313220
1511 0.190228540823
1513 0.190195323017
1515 0.190168898648
1517 0.190060801349
1519 0.190023113862
1521 0.189978552959
1523 0.189890726767
1525 0.189839966970
1527 0.189422669120
1529 0.189369486905
1531 0.189080201996
1533 0.189050090301
1535 0.189015434122
1537 0.188981119363
1539 0.188933636413
1541 0.188799487374
1543 0.188729648668
1545 0.188526377010
1547 0.188503153404
1549 0.188457042547
1551 0.188349191921
1553 0.188238304136
1555 0.187920413439
1557 0.187870475298
1559 0.187803644901
1561 0.187529067469
1563 0.187477302498
1565 0.187169428856
1567 0.187137060987
1569 0.187082340598
1571 0.187064601265
1573 0.187029333300
1575 0.186982173945
1577 0.186852140363
1579 0.186151388367
1581 0.186123445213
1583 0.186101881280
1585 0.185930189702
1587 0.185909166993
1589 0.185863110616
1591 0.185835788309
1593 0.185776056528
1595 0.185750542082
1597 0.185713190524
1599 0.185692182609
1601 0.185669486676
1603 0.185633211285
1605 0.185597636435
1607 0.185555045101
1609 0.185466409924
1611 0.185428379987
1613 0.184899669633
1615 0.184866569557
1617 0.184820471473
1619 0.184784092214
1621 0.184735763209
1623 0.184526060001
1625 0.184482965450
1627 0.184383862000
1629 0.184370023239
1631 0.184331840940
1633 0.184268958222
1635 0.184060510921
1637 0.182971524092
1639 0.182950695996
1641 0.182923019331
1643 0.182867409319
1645 0.182821898901
1647 0.182673524940
1649 0.182656959209
1651 0.182629352322
1653 0.182582120478
1655 0.182520234790
1657 0.182389880981
1659 0.182340939674
1661 0.182298929752
1663 0.182148058525
1665 0.182071751791
1667 0.181826444371
1669 0.181800741970
1671 0.181771298535
1673 0.181708085948
1675 0.181656844398
1677 0.181524666945
1679 0.181495477696
1681 0.181462551397
1683 0.181304313276
1685 0.181260005731
1687 0.180967569299
1689 0.180925395960
1691 0.180784888876
1693 0.180763654654
1695 0.180743822898
1697 0.180716315023
1699 0.180681048706
1701 0.180586921092
1703 0.180566878184
1705 0.180545852850
1707 0.180511851660
1709 0.180480779363
1711 0.180429213026
1713 0.180397484760
1715 0.180375001734
1717 0.180221478110
1719 0.180200146568
1721 0.180180125951
1723 0.180129218010
1725 0.179815660123
1727 0.179787964550
1729 0.179715843500
1731 0.179690860632
1733 0.179664301019
1735 0.179630886187
1737 0.179582487460
1739 0.179375045652
1741 0.179320808772
1743 0.179228308793
1745 0.179161301903
1747 0.179089136883
1749 0.178765229375
1751 0.178710333250
1753 0.178357634202
1755 0.178328732358
1757 0.178303431414
1759 0.178148598624
1761 0.178111361737
1763 0.177228423790
1765 0.177198613295
1767 0.177116114623
1769 0.177092954175
1771 0.177074996275
1773 0.176915936058
1775 0.176896010127
1777 0.176404493983
1779 0.176386211812
1781 0.176174632908
1783 0.176155996980
1785 0.176005484828
1787 0.175980313657
1789 0.175944170551
1791 0.175874351144
1793 0.175766209452
1795 0.175713736115
1797 0.175558321985
1799 0.175318023806
1801 0.175288118579
1803 0.175258066329
1805 0.175138144839
1807 0.175074485145
1809 0.174368447669
1811 0.174330295869
1813 0.174286590071
1815 0.174107749783
1817 0.174070950499
1819 0.172566193440
1821 0.172544710242
1823 0.172511785194
1825 0.172462496593
1827 0.172286186973
1829 0.172274034721
1831 0.172246158679
1833 0.172209294025
1835 0.172073977679
1837 0.171139969407
1839 0.171121059333
1841 0.171102903773
1843 0.171058090879
1845 0.171035589620
1847 0.170997780947
1849 0.170978494887
1851 0.170960928918
1853 0.170926004781
1855 0.170904803554
1857 0.170869785670
1859 0.170807614864
1861 0.170401414184
1863 0.170378336189
1865 0.170359193364
1867 0.170293040572
1869 0.170168615352
1871 0.169887469201
1873 0.169856585981
1875 0.169775647041
1877 0.169757359618
1879 0.169739286381
1881 0.169720628919
1883 0.169684503903
1885 0.169547589571
1887 0.169526367320
1889 0.169509784845
1891 0.169356087574
1893 0.169328564661
1895 0.169239444013
1897 0.169200048715
1899 0.169128478895
1901 0.169071947129
1903 0.169051245899
1905 0.168532305468
1907 0.168502221029
1909 0.168472988327
1911 0.168294921938
1913 0.167833722593
1915 0.167808289196
1917 0.167785309469
1919 0.167692100066
1921 0.167663835226
1923 0.167603382641
1925 0.167580696880
1927 0.167562785058
1929 0.167425238197
1931 0.167406122547
1933 0.167379850581
1935 0.167342985405
1937 0.167268462087
1939 0.167227519095
1941 0.167208163781
1943 0.166838832517
1945 0.166818953647
1947 0.166774361624
1949 0.166748827147
1951 0.166721116001
1953 0.166640040204
1955 0.166614879109
1957 0.165803991928
1959 0.165777568772
1961 0.165747889772
1963 0.165547492280
1965 0.164482180662
1967 0.164464819830
1969 0.164442759799
1971 0.164398084538
1973 0.164362600142
1975 0.164174101463
1977 0.164149241598
1979 0.164093067206
1981 0.164075114499
1983 0.164058674186
1985 0.164030191568
1987 0.164012030859
1989 0.163989168933
1991 0.163952851281
1993 0.163910738102
1995 0.163776930161
1997 0.163733914902
1999 0.163092376940


==> figs/GroupLasso_conv_SPG-SpaRSA_time.dat <==
0.046252 237.686749697907
0.107587 49.360675653442
0.492336 43.152615570617
0.553724 42.265337154893
0.916899 29.347932440132
0.978402 24.680174952999
1.401608 10.769630014874
1.463053 10.035613077658
1.902092 6.452499801844
1.963519 6.432519650702
2.404776 5.159477770007
2.472111 5.141656499149
2.927858 4.234376299146
2.989089 4.184606696781
3.408699 3.821701766743
3.470267 3.804720354106
3.890351 3.657782607233
3.951838 3.654558402209
4.293517 3.621725955714
4.467664 3.608133461428
4.528863 3.564582925483
5.001612 3.561102131892
5.062594 3.559666287457
5.386310 3.544259932204
5.447626 3.542777914681
5.565328 3.541079978743
5.683270 3.537096226147
5.744500 3.526608448583
6.126687 3.523517199513
6.188038 3.522089247646
6.552969 3.494856401877
6.614131 3.493463410857
6.806384 3.490725500149
6.886479 3.488095333291
6.947715 3.481521689817
7.253564 3.480180339192
7.315485 3.478576722086
7.526356 3.475354118205
7.625691 3.472342794422
7.686840 3.466653791912
8.028960 3.465326802214
8.090137 3.461930380386
8.338668 3.455701006117
8.513293 3.446784151355
8.574781 3.427294077731
9.048186 3.372810675237
9.109631 3.360580248037
9.511075 2.996910217123
9.572915 2.963531561768
9.954955 2.531180908627
10.037661 2.485141564178
10.477148 2.386877947292
10.538428 2.107339813449
10.919298 1.957232108321
10.980633 1.936470371842
11.405375 1.869697664960
11.466728 1.722359974283
11.847850 1.695824141491
11.909235 1.651276550606
12.254895 1.566351476828
12.316225 1.548670215457
12.715117 1.516258265255
12.776783 1.504316750205
13.121117 1.454413561232
13.182745 1.435228518228
13.507484 1.402733528605
13.569467 1.397741857846
13.935230 1.360317763236
13.997063 1.358055950845
14.396085 1.342791453657
14.457097 1.342376897575
14.760625 1.340061177933
14.821592 1.339545975820
14.882726 1.338962895392
15.131318 1.338674439445
15.193071 1.337128896208
15.504149 1.334106206242
15.697641 1.331159758709
15.759470 1.327247718060
16.218346 1.326534040910
16.279376 1.325106659054
16.582460 1.322511546297
16.777497 1.318780335558
16.838581 1.311014634217
17.332971 0.766593835793
17.394280 0.707302767117
17.775928 0.648657614528
17.837477 0.606830806507
18.162036 0.583931664053
18.223415 0.549777158765
18.532657 0.510056978616
18.594037 0.492962467262
18.936740 0.479922776717
18.998041 0.469768899225
19.303630 0.447097309395
19.365159 0.442008909973
19.651982 0.425810797011
19.713591 0.421114053084
20.020025 0.407617078222
20.081265 0.403401335436
20.398422 0.392507274824
20.459621 0.391029586946
20.765644 0.382770628809
20.826803 0.380155859034
21.111703 0.377610350379
21.308235 0.375665857331
21.369306 0.371269807263
21.804574 0.367370181318
21.865537 0.366596913701
22.261481 0.362824302822
22.322408 0.362654059760
22.383586 0.362385681919
22.555913 0.362265796092
22.616639 0.362104545724
22.752168 0.361924110729
22.869378 0.361438625422
22.930260 0.360604376321
23.288844 0.360489414373
23.349816 0.360079956871
23.596631 0.359500383369
23.769913 0.358586694939
23.830591 0.354073718238
24.245510 0.353967862812
24.306466 0.353774754624
24.460836 0.353477720200
24.615557 0.352761476291
24.676411 0.351767688008
25.053948 0.351512827353
25.114527 0.351363406790
25.433683 0.350199531282
25.494233 0.350054652253
25.555125 0.349777098348
25.710435 0.349612670950
25.772536 0.349474193195
26.001922 0.348317188322
26.063003 0.348096159391
26.316571 0.342147723763
26.566355 0.338552412840
26.627171 0.336072042379
27.005187 0.335960584724
27.066026 0.335846767784
27.317825 0.335360148901
27.378754 0.335172182081
27.439881 0.334600150388
27.705569 0.334482829439
27.766491 0.334382415712
27.938556 0.334065690076
27.999459 0.333944271189
28.208828 0.333670911819
28.291709 0.333470438487
28.383116 0.333195581855
28.685793 0.332999855693
28.746696 0.332705900507
29.030074 0.332114606092
29.166491 0.331698332710
29.227271 0.331174012481
29.608886 0.330810026129
29.669694 0.330522288875
30.008161 0.329403537559
30.106231 0.329133302947
30.166756 0.328731989309
30.525562 0.328315700698
30.586604 0.328185930713
30.962157 0.325643756644
31.022754 0.325499209566
31.083291 0.325404658301
31.277903 0.323888687928
31.338945 0.322340122109
31.774632 0.320273909788
31.835489 0.319613547863
32.213545 0.317319652446
32.280765 0.317205700341
32.397219 0.317043177301
32.532652 0.316676095407
32.593677 0.316166942919
32.997615 0.315836514580
33.058252 0.315737133861
33.421705 0.313930894186
33.482326 0.313846219027
33.691955 0.313551493988
33.752586 0.313457180528
33.850231 0.313344642491
33.967877 0.313146472186
34.028826 0.312075922090
34.357789 0.311962351943
34.418618 0.311697592736
34.610022 0.311589728199
34.670965 0.311500979129
34.862698 0.311196613114
34.923683 0.310691609372
35.249932 0.310009585341
35.347682 0.309796341413
35.408614 0.309443764405
35.749104 0.309299157654
35.810090 0.308983407665
36.132590 0.308336199451
36.249525 0.308130953541
36.310257 0.307706335008
36.650385 0.307540217554
36.711366 0.307407715960
37.069981 0.306616602204
37.149610 0.306497874738
37.210331 0.306282897293
37.444427 0.306185787528
37.505075 0.306102953469
37.734548 0.305810990268
37.795525 0.305711567009
37.856165 0.305511506335
38.029074 0.305411860413
38.089998 0.305312764068
38.284482 0.305089485296
38.345188 0.305002190062
38.683278 0.303759520673
38.746154 0.303681629972
38.936624 0.303479687945
38.997668 0.303387962432
39.058397 0.303216236801
39.212357 0.303105229447
39.279175 0.302923738060
39.489904 0.302851158911
39.550894 0.302730455083
39.797715 0.302446030241
39.914556 0.302253656305
39.975186 0.301784777294
40.384909 0.301673292454
40.464610 0.301576828821
40.734240 0.301226209407
40.814026 0.301099927177
40.874965 0.300789130171
41.122143 0.300716245907
41.183529 0.300630748480
41.360628 0.300485479593
41.458907 0.300341061234
41.519942 0.299724372331
41.805278 0.299626189348
41.866324 0.299458539009
42.038836 0.299405005800
42.099727 0.299292688767
42.329678 0.299051648561
42.447627 0.298871924635
42.508527 0.298595972787
42.867799 0.298313972479
42.928900 0.298230621807
43.287007 0.296568611725
43.347896 0.296486286731
43.557447 0.296292630726
43.637034 0.296173515233
43.697996 0.295939870628
43.948569 0.295872642683
44.009686 0.295759556808
44.268451 0.295494000443
44.385347 0.295315787147
44.446016 0.294918584249
44.767046 0.294917373849
44.827840 0.294660543949
45.092186 0.294280025030
45.269882 0.293828710475
45.330652 0.291903969611
45.743310 0.291811917892
45.803978 0.291742596173
46.086536 0.291144221219
46.148582 0.291076619617
46.344386 0.290885654656
46.405080 0.290796254179
46.465816 0.290550656566
46.638578 0.290313292012
46.699297 0.289925050494
47.076709 0.289833115952
47.137630 0.289586338956
47.402205 0.289258888479
47.574807 0.288745660393
47.635541 0.286221567617
48.050270 0.286180328889
48.111002 0.286075665355
48.307562 0.285945077949
48.443446 0.285561505503
48.504297 0.285081634543
48.900103 0.284915053714
48.960853 0.284793067232
49.301028 0.284200585274
49.399342 0.284095196180
49.460117 0.283800599854
49.706930 0.283728539286
49.768994 0.283667785830
49.959758 0.283428731488
50.020861 0.283365837215
50.248469 0.283087809720
50.315278 0.283001139867
50.394486 0.282805256072
50.567898 0.282443527038
50.628661 0.281741418625
51.042479 0.281620606021
51.103303 0.281553875711
51.390679 0.281128212093
51.451467 0.281062361019
51.549385 0.280978567807
51.647898 0.280877422519
51.708997 0.280674259060
51.956323 0.280606494162
52.017445 0.280524935315
52.315401 0.280261988931
52.394695 0.280163752915
52.455647 0.280055068015
52.722141 0.279824674928
52.783262 0.279650600927
53.142652 0.278808899836
53.241121 0.278647161533
53.307225 0.278092339089
53.646982 0.278012146306
53.708252 0.277952591361
53.992124 0.277406581607
54.052983 0.277347108536
54.263206 0.277155794941
54.323901 0.277085739587
54.384646 0.276951779740
54.538311 0.276806540756
54.599216 0.276211801582
54.920228 0.276146281136
54.981014 0.276089746700
55.189969 0.275865285684
55.250773 0.275807525530
55.428852 0.275677090523
55.489695 0.275599862659
55.550550 0.275391314148
55.742644 0.275295188123
55.803894 0.275111966332
56.051595 0.275071368589
56.112443 0.274962208832
56.341383 0.274741161595
56.495827 0.274514916167
56.566349 0.273743108488
56.947107 0.273726872676
57.007943 0.273585073148
57.236105 0.273339199643
57.417613 0.272864322952
57.478568 0.272265175631
57.874267 0.272146621628
57.935148 0.272048653512
58.300081 0.271374302284
58.379917 0.271292933750
58.440842 0.271132734832
58.650317 0.271091707838
58.711319 0.271011157523
58.883439 0.270893061106
59.018990 0.270648670537
59.079702 0.270153082855
59.482292 0.270103521976
59.543078 0.269939925670
59.790560 0.269649063871
59.982784 0.269215394401
60.053694 0.266434957722
60.501003 0.266382732401
60.562111 0.266323557686
60.771636 0.266183982693
60.850994 0.266077276264
60.911818 0.265687621911
61.195906 0.265626247727
61.260952 0.265576739296
61.488952 0.265248779449
61.549990 0.265176052301
61.795811 0.264988167278
61.893818 0.264881775228
61.954654 0.264696026371
62.261414 0.264634333091
62.322061 0.264475121904
62.623773 0.264138808461
62.759459 0.263836861650
62.820350 0.263395427426
63.233894 0.263257335767
63.295965 0.263201467636
63.616380 0.262534142949
63.677185 0.262468217582
63.811898 0.262356385347
63.947051 0.262196784055
64.007975 0.261921581148
64.408379 0.261730180908
64.469098 0.261671050608
64.826518 0.260582921502
64.887238 0.260507854606
65.021892 0.260352356554
65.194370 0.260113448508
65.255079 0.258997946642
65.675314 0.258933848154
65.736431 0.258887429719
65.982947 0.258528667722
66.043821 0.258460603333
66.273139 0.258310115552
66.389829 0.258204332673
66.450645 0.257747713612
66.752771 0.257688342339
66.813599 0.257638695501
66.985600 0.257329985652
67.046590 0.257163245967
67.464860 0.255764343211
67.544452 0.255684274156
67.605346 0.255572581513
67.891153 0.255433424809
67.952166 0.255374983836
68.316949 0.254533768432
68.378001 0.254471472140
68.477439 0.254333269154
68.650101 0.254095929492
68.711273 0.253346250018
69.124921 0.253281752726
69.185595 0.253212357272
69.490535 0.252938982781
69.569914 0.252863549185
69.630891 0.252797537617
69.914878 0.252589440301
69.975947 0.252199543448
70.300689 0.251825921620
70.380262 0.251715223477
70.440961 0.251564829061
70.799064 0.251285371169
70.859852 0.251170486503
71.276222 0.249801878571
71.355463 0.249725852285
71.416481 0.249426065680
71.682106 0.249366832553
71.743048 0.249237602427
71.933438 0.249185341577
71.994479 0.249144329981
72.205048 0.248882916181
72.267606 0.248773499129
72.532679 0.248580843092
72.687114 0.248269042155
72.748324 0.247735931116
73.161785 0.247642839748
73.222547 0.247584772304
73.563581 0.247075940434
73.624426 0.247007987089
73.685239 0.246866980034
73.932456 0.246812614269
73.993382 0.246771384471
74.239596 0.246524967480
74.301551 0.246484057556
74.491462 0.246352080677
74.552084 0.246301702864
74.668595 0.246255208998
74.789579 0.246081778521
74.850675 0.245813369686
75.247746 0.245650865550
75.313961 0.245511408411
75.711273 0.244745212587
75.809050 0.244678819316
75.870216 0.244500953918
76.117414 0.244454909301
76.178690 0.244412505062
76.294863 0.244347117557
76.355763 0.244274208803
76.621737 0.244124323122
76.757825 0.243958417094
76.818462 0.243260067942
77.212920 0.243208229130
77.273571 0.243164097362
77.556346 0.242895889593
77.617138 0.242852968665
77.696370 0.242810111796
77.794268 0.242724243507
77.854940 0.242478916653
78.156442 0.242425148040
78.217406 0.242385126179
78.483757 0.242061789676
78.544580 0.241996928164
78.678995 0.241939920602
78.852082 0.241542055341
78.912829 0.240562784317
79.345564 0.240536700975
79.406560 0.240463695404
79.560066 0.240340807431
79.753475 0.239955267271
79.816365 0.238212462021
80.272279 0.238187347989
80.333150 0.238114470720
80.523957 0.237969584394
80.697203 0.237739220440
80.759501 0.237076313112
81.192425 0.237028700162
81.253058 0.236972999267
81.466182 0.236882015139
81.583137 0.236730398528
81.644108 0.236459526311
82.058906 0.236302383763
82.119567 0.236246947649
82.513911 0.235280389564
82.574710 0.235229243155
82.635267 0.235061251911
82.827760 0.234951969680
82.888604 0.234716783896
83.271774 0.234591572361
83.332642 0.234543544213
83.728269 0.233351762738
83.789115 0.233301409365
83.924164 0.233225862342
84.077791 0.233055862468
84.138408 0.232167555869
84.552500 0.232132278755
84.613417 0.232092947832
84.748954 0.232043728443
84.847034 0.231960904322
84.919333 0.231683431185
85.232867 0.231662163941
85.299966 0.231602456442
85.527304 0.231479815787
85.662810 0.231363559495
85.725255 0.231097405763
86.122829 0.230983348869
86.184324 0.230944754708
86.560297 0.229786702565
86.621014 0.229750008951
86.903923 0.229479974564
86.964596 0.229440406205
87.080956 0.229386902480
87.197900 0.229304855576
87.259485 0.229030770407
87.580622 0.228998244504
87.641276 0.228958111081
87.758856 0.228918871109
87.875274 0.228797685244
87.935903 0.228426177398
88.337425 0.228378543849
88.398167 0.228332225808
88.644063 0.228208073639
88.742496 0.228126709547
88.803448 0.227781767604
89.124391 0.227742434589
89.185212 0.227708455022
89.338755 0.227595343885
89.399579 0.227543314506
89.797378 0.227230111866
89.909544 0.227184910847
89.994808 0.227096999927
90.271686 0.227059528503
90.358239 0.227026791144
90.605432 0.226935612557
90.690552 0.226898944416
90.920506 0.226848219520
91.034149 0.226769303415
91.119264 0.226652549445
91.614428 0.226552397818
91.699504 0.226389836161
92.244543 0.225903589558
92.384058 0.225824615826
92.469575 0.225727807309
93.000550 0.225386463127
93.085938 0.225306359335
93.712645 0.222837600671
93.795027 0.222782620088
93.857907 0.222730019853
94.152709 0.222410896799
94.226372 0.222251927835
94.690706 0.220952125483
94.792450 0.220891202859
94.855480 0.220758424039
95.150758 0.220741225781
95.213764 0.220676908586
95.411065 0.220541854269
95.609478 0.220318446217
95.672391 0.218625208549
96.141809 0.218590202660
96.206548 0.218560964829
96.423031 0.218423579907
96.485724 0.218392839289
96.721646 0.218268582150
96.784293 0.218232635667
96.846961 0.218211824421
96.987005 0.218036536214
97.049520 0.217704753709
97.501397 0.217619783910
97.564279 0.217573126684
97.924023 0.217189353706
97.984969 0.217141881525
98.046014 0.217091901571
98.315341 0.217005764577
98.376325 0.216904526777
98.696043 0.216672575141
98.850271 0.216494117250
98.910902 0.214730310828
99.346830 0.214682083660
99.407523 0.214609840116
99.671991 0.214548504602
99.732765 0.214508708884
100.071501 0.214210777121
100.132292 0.214174020307
100.193069 0.214127639110
100.365233 0.214104155605
100.425918 0.214056696828
100.579120 0.213974197647
100.751903 0.213787500362
100.812668 0.212894017877
101.264894 0.212859480088
101.328415 0.212829783436
101.536491 0.212743164021
101.597316 0.212698818220
101.658266 0.212600840558
101.886112 0.212574374747
101.946986 0.212540367024
102.119126 0.212486452476
102.217383 0.212415262918
102.282174 0.212283528902
102.671204 0.212209920778
102.733214 0.212151328492
103.089581 0.211855552756
103.187071 0.211805025984
103.247638 0.211730632271
103.555139 0.211654194492
103.615642 0.211626237595
103.917124 0.211174614367
103.977976 0.211113622309
104.206030 0.210990611975
104.385904 0.210822366941
104.446601 0.210230528708
104.897708 0.210191551327
104.958616 0.210157729465
105.186407 0.210071321294
105.265864 0.210013671912
105.332794 0.209922472516
105.653504 0.209853064169
105.714604 0.209787522706
106.071521 0.209491654997
106.190463 0.209430674904
106.251249 0.209242237383
106.553010 0.209222220146
106.613950 0.209181946867
106.767390 0.209123978823
106.921117 0.208982610598
106.981692 0.208257801777
107.394205 0.208252947639
107.454995 0.208193273799
107.645247 0.208056977067
107.838471 0.207829583554
107.899061 0.207303913471
108.337116 0.207278659873
108.397874 0.207216609924
108.680480 0.207074506495
108.834140 0.206938232731
108.894747 0.205996376970
109.332361 0.205966089556
109.393105 0.205934757529
109.529740 0.205895316914
109.590373 0.205868045935
109.818610 0.205763193598
109.879433 0.205718163081
109.940245 0.205527143840
110.187304 0.205482147086
110.248253 0.205429092389
110.537838 0.205327294949
110.598648 0.205261357336
110.992724 0.204800909918
111.090745 0.204748174227
111.182537 0.204630513654
111.488918 0.204586130743
111.549689 0.204558601244
111.850956 0.204268258370
111.911636 0.204231945982
112.046627 0.204173965538
112.201051 0.204054496635
112.261994 0.203548299978
112.682762 0.203530707006
112.744175 0.203479962079
112.990152 0.203382906416
113.144206 0.203249407786
113.205024 0.202330904739
113.642651 0.202301620529
113.703773 0.202274905483
113.838702 0.202196286963
113.899441 0.202159280251
114.294666 0.201635407005
114.355592 0.201608150510
114.416595 0.201576985709
114.533476 0.201525322225
114.594014 0.201264537659
114.878835 0.201224840256
114.939770 0.201185558284
115.205378 0.201035050707
115.266300 0.200954191711
115.703187 0.200209795776
115.783031 0.200165043495
115.843540 0.200115670989
116.145882 0.199974846917
116.207244 0.199897129387
116.619539 0.199275634538
116.717646 0.199214007432
116.778552 0.199026581570
117.125995 0.198997948385
117.187058 0.198970746367
117.395908 0.198904812747
117.475476 0.198858031933
117.536378 0.198653819511
117.819840 0.198621064655
117.880554 0.198561955040
118.071199 0.198537436891
118.132011 0.198511344201
118.286738 0.198473755053
118.365872 0.198421781468
118.426510 0.198320692996
118.747002 0.198268257280
118.807633 0.198234832412
119.145640 0.197953670380
119.206326 0.197912742827
119.298489 0.197835982193
119.563719 0.197794703361
119.624435 0.197770571022
119.926320 0.197470556871
119.987281 0.197446488693
120.233028 0.197321537379
120.294856 0.197296448091
120.429361 0.197261182934
120.508815 0.197220987769
120.569582 0.197141101979
120.816637 0.197120717149
120.877424 0.197078749540
121.142371 0.196974916898
121.260171 0.196900200143
121.321910 0.196800700354
121.717281 0.196595052165
121.778277 0.196441146318
122.208299 0.195737531611
122.268922 0.195704827545
122.334821 0.195669285374
122.562446 0.195605841504
122.623246 0.195576735624
122.961539 0.195308718011
123.022451 0.195283507160
123.083252 0.195261636003
123.181403 0.195197994155
123.242195 0.195106917315
123.620073 0.195002583325
123.680863 0.194871244469
124.073893 0.194490782330
124.171815 0.194453070505
124.232380 0.194341394178
124.485567 0.194314023775
124.546382 0.194288077793
124.681473 0.194266486745
124.742399 0.194189649620
125.043295 0.194025755744
125.216934 0.193861203479
125.277778 0.193326752404
125.730464 0.193313195220
125.791089 0.193251905665
126.036505 0.193143814500
126.227437 0.192921368257
126.290452 0.191441461895
126.759037 0.191425199235
126.819901 0.191391573158
127.028664 0.191331178717
127.163820 0.191253688151
127.224376 0.190669367627
127.602625 0.190636741748
127.690267 0.190590295054
127.919934 0.190561958000
127.980982 0.190527464470
128.227790 0.190446519767
128.345622 0.190387313220
128.406183 0.190228540823
128.763724 0.190195323017
128.824515 0.190168898648
129.088794 0.190060801349
129.149634 0.190023113862
129.210295 0.189978552959
129.499875 0.189890726767
129.560449 0.189839966970
129.954222 0.189422669120
130.052421 0.189369486905
130.113285 0.189080201996
130.436002 0.189050090301
130.497145 0.189015434122
130.705884 0.188981119363
130.766518 0.188933636413
131.066464 0.188799487374
131.202572 0.188729648668
131.263272 0.188526377010
131.642066 0.188503153404
131.702958 0.188457042547
131.985967 0.188349191921
132.121312 0.188238304136
132.182377 0.187920413439
132.636024 0.187870475298
132.696794 0.187803644901
133.072388 0.187529067469
133.207211 0.187477302498
133.267962 0.187169428856
133.589665 0.187137060987
133.650247 0.187082340598
133.878426 0.187064601265
133.939002 0.187029333300
134.129376 0.186982173945
134.283941 0.186852140363
134.350677 0.186151388367
134.800696 0.186123445213
134.861361 0.186101881280
135.143342 0.185930189702
135.203834 0.185909166993
135.377515 0.185863110616
135.438199 0.185835788309
135.498934 0.185776056528
135.689356 0.185750542082
135.750238 0.185713190524
135.903238 0.185692182609
135.970204 0.185669486676
136.124553 0.185633211285
136.204827 0.185597636435
136.265415 0.185555045101
136.547695 0.185466409924
136.608137 0.185428379987
137.020389 0.184899669633
137.080996 0.184866569557
137.141654 0.184820471473
137.387392 0.184784092214
137.447904 0.184735763209
137.804760 0.184526060001
137.920859 0.184482965450
137.981434 0.184383862000
138.353981 0.184370023239
138.426832 0.184331840940
138.612206 0.184268958222
138.825330 0.184060510921
138.898369 0.182971524092
139.403905 0.182950695996
139.466111 0.182923019331
139.675657 0.182867409319
139.799330 0.182821898901
139.860226 0.182673524940
140.162604 0.182656959209
140.223238 0.182629352322
140.413429 0.182582120478
140.529547 0.182520234790
140.590206 0.182389880981
140.984983 0.182340939674
141.045562 0.182298929752
141.364470 0.182148058525
141.480864 0.182071751791
141.541619 0.181826444371
141.955155 0.181800741970
142.015701 0.181771298535
142.243345 0.181708085948
142.359784 0.181656844398
142.420523 0.181524666945
142.760109 0.181495477696
142.821420 0.181462551397
143.140516 0.181304313276
143.238409 0.181260005731
143.299469 0.180967569299
143.601177 0.180925395960
143.661870 0.180784888876
143.963641 0.180763654654
144.024533 0.180743822898
144.159412 0.180716315023
144.219940 0.180681048706
144.302433 0.180586921092
144.574359 0.180566878184
144.635025 0.180545852850
144.789070 0.180511851660
144.868201 0.180480779363
144.928844 0.180429213026
145.175089 0.180397484760
145.235923 0.180375001734
145.538268 0.180221478110
145.598774 0.180200146568
145.659815 0.180180125951
145.776843 0.180129218010
145.837434 0.179815660123
146.178884 0.179787964550
146.239537 0.179715843500
146.454566 0.179690860632
146.515261 0.179664301019
146.687362 0.179630886187
146.748197 0.179582487460
147.104613 0.179375045652
147.221781 0.179320808772
147.282714 0.179228308793
147.660014 0.179161301903
147.720948 0.179089136883
148.114841 0.178765229375
148.249439 0.178710333250
148.315835 0.178357634202
148.654718 0.178328732358
148.715770 0.178303431414
148.979900 0.178148598624
149.040601 0.178111361737
149.495057 0.177228423790
149.555836 0.177198613295
149.616644 0.177116114623
149.845707 0.177092954175
149.906380 0.177074996275
150.134318 0.176915936058
150.195218 0.176896010127
150.556679 0.176404493983
150.617318 0.176386211812
150.900177 0.176174632908
150.960883 0.176155996980
151.225379 0.176005484828
151.286073 0.175980313657
151.457533 0.175944170551
151.574005 0.175874351144
151.634742 0.175766209452
152.049159 0.175713736115
152.110051 0.175558321985
152.485426 0.175318023806
152.595992 0.175288118579
152.657111 0.175258066329
152.922803 0.175138144839
152.983489 0.175074485145
153.439299 0.174368447669
153.518972 0.174330295869
153.579715 0.174286590071
153.918741 0.174107749783
153.979444 0.174070950499
154.471812 0.172566193440
154.532635 0.172544710242
154.630407 0.172511785194
154.765958 0.172462496593
154.826932 0.172286186973
155.167179 0.172274034721
155.228324 0.172246158679
155.369689 0.172209294025
155.542836 0.172073977679
155.604079 0.171139969407
156.074206 0.171121059333
156.134830 0.171102903773
156.332773 0.171058090879
156.393593 0.171035589620
156.454117 0.170997780947
156.626640 0.170978494887
156.687364 0.170960928918
156.840905 0.170926004781
156.901648 0.170904803554
156.962543 0.170869785670
157.116274 0.170807614864
157.177299 0.170401414184
157.560369 0.170378336189
157.621173 0.170359193364
157.812751 0.170293040572
157.873779 0.170168615352
158.268009 0.169887469201
158.372423 0.169856585981
158.433167 0.169775647041
158.698977 0.169757359618
158.760783 0.169739286381
158.877463 0.169720628919
158.956837 0.169684503903
159.017540 0.169547589571
159.307745 0.169526367320
159.368861 0.169509784845
159.615835 0.169356087574
159.676829 0.169328564661
159.959980 0.169239444013
160.058330 0.169200048715
160.119155 0.169128478895
160.500387 0.169071947129
160.561154 0.169051245899
160.936383 0.168532305468
160.996870 0.168502221029
161.152584 0.168472988327
161.331587 0.168294921938
161.392295 0.167833722593
161.862273 0.167808289196
161.922933 0.167785309469
162.206311 0.167692100066
162.285451 0.167663835226
162.351033 0.167603382641
162.596656 0.167580696880
162.657214 0.167562785058
162.939785 0.167425238197
163.000377 0.167406122547
163.135015 0.167379850581
163.232778 0.167342985405
163.293457 0.167268462087
163.615665 0.167227519095
163.676358 0.167208163781
164.036628 0.166838832517
164.097352 0.166818953647
164.307475 0.166774361624
164.388368 0.166748827147
164.448962 0.166721116001
164.695983 0.166640040204
164.756526 0.166614879109
165.185738 0.165803991928
165.246342 0.165777568772
165.344400 0.165747889772
165.535500 0.165547492280
165.596191 0.164482180662
166.101950 0.164464819830
166.162767 0.164442759799
166.377365 0.164398084538
166.493656 0.164362600142
166.554090 0.164174101463
166.856411 0.164149241598
166.917295 0.164093067206
167.144900 0.164075114499
167.205540 0.164058674186
167.341007 0.164030191568
167.401679 0.164012030859
167.499114 0.163989168933
167.596663 0.163952851281
167.657102 0.163910738102
168.013810 0.163776930161
168.074730 0.163733914902
168.526942 0.163092376940


==> figs/GroupLasso_conv_mfzeroSR1_iter.dat <==
1 49.388992772460
7 8.376202957009
13 7.400091011783
19 6.956326156223
25 6.708382272239
31 6.549676664547
37 6.447109937735
43 6.366759351321
49 6.304089824594
55 6.251646049575
61 6.211859244088
67 6.175494855959
73 6.145311019553
79 6.116967273072
85 6.094237395864
91 6.071587933267
97 6.052716674171
103 6.033542665215
109 6.017878753277
115 6.001326175714
121 5.987535960063
127 5.972911168273
133 5.960788313155
139 5.947532341693
145 5.936723384031
151 5.924538191083
157 5.914586813335
163 5.903192814010
169 5.893968750107
175 5.883137769180
181 5.874301539095
187 5.863444309840
193 5.854637709031
199 5.844513977126
205 5.833395292548
211 5.817964185252
217 5.802885830515
223 5.788021058924
229 5.772991483276
235 5.753994042631
241 5.736227017697
247 5.716769889091
253 5.697895808733
259 5.678678936119
265 5.657859139006
271 5.636166053356
277 5.612217379891
283 5.587248614998
289 5.560042914276
295 5.531377437901
301 5.324582901206
307 4.705319676797
313 1.532114915496
319 1.529656398814
325 1.527598933562
331 1.525765488292
337 1.524234578886
343 1.522048081268
349 1.519926823972
355 1.517879263523
361 1.515953461524
367 1.509762091411
373 1.505088328088
379 1.501507530186
385 1.497966374589
391 1.060756165436
397 0.968681144689
403 0.800800795151
409 0.697081834578
415 0.646397917078
421 0.376014949128
427 0.373614715529
433 0.372434284902
439 0.366063136506
445 0.365108735248
451 0.351394024895
457 0.351304315661
463 0.333866543502
469 0.321978617343
475 0.320252912414
481 0.289904165239
487 0.289124063955
493 0.275579704883
499 0.268357757555
505 0.268198621412
511 0.261548390709
517 0.260721013408
523 0.259663815162
529 0.259137829199
535 0.252098754980
541 0.246724565662
547 0.240302187604
553 0.240148352788
559 0.240063930370
565 0.237194732151
571 0.226037837346
577 0.224512721432
583 0.223806604570
589 0.222252815927
595 0.215119269151
601 0.163577633358
607 0.140768271034
613 0.133543462305
619 0.127528262404
625 0.121841426370
631 0.117181308627
637 0.113778410455
643 0.110092729511
649 0.106872215097
655 0.103913312310
661 0.099161035859
667 0.094160866673
673 0.091386761392
679 0.088825770789
685 0.085982010124
691 0.083130491046
697 0.080158118339
703 0.078055052303
709 0.076218245807
715 0.074073126818
721 0.071257156370
727 0.068307677181
733 0.065849359791
739 0.064202437677
745 0.062350897124
751 0.060967704148
757 0.058555827919
763 0.056688285106
769 0.055109060666
775 0.053416347206
781 0.052251226580
787 0.050761077562
793 0.049089554821
799 0.047485263605
805 0.045286728120
811 0.043896532144
817 0.042836771910
823 0.041910934048
829 0.040943434407
835 0.040215454235
841 0.039588320804
847 0.038092994649
853 0.036551023863
859 0.035408702310
865 0.034571185230
871 0.033723342805
877 0.033124745598
883 0.032193191103
889 0.030857657087
895 0.029704300372
901 0.028765387048
907 0.027879973848
913 0.027258984799
919 0.026639522709
925 0.025936834389
931 0.024968683401
937 0.024310884406
943 0.023634066374
949 0.022989750086
955 0.022222336376
961 0.021660061545
967 0.021019325114
973 0.019107259948
979 0.017869519017
985 0.017362623715
991 0.016693098484
997 0.016164150503
1003 0.015816543401
1009 0.015494360925
1015 0.015107060978
1021 0.014534276356
1027 0.014132274188
1033 0.013732631181
1039 0.013249308447
1045 0.012730353630
1051 0.012290911301
1057 0.011934617401
1063 0.011612263216
1069 0.011256687740
1075 0.010992820475
1081 0.010667810051
1087 0.010208780162
1093 0.009889848307
1099 0.009428611097
1105 0.009159804131
1111 0.008786197713
1117 0.008288729482
1123 0.008015618047
1129 0.007699530119
1135 0.007386100021
1141 0.007062485691
1147 0.006684351973
1153 0.006393497246
1159 0.006184035189
1165 0.005950056637
1171 0.005694582376
1177 0.005522274952
1183 0.005308564352
1189 0.005037020617
1195 0.004860816360
1201 0.004716536309
1207 0.004398892089
1213 0.004021574405
1219 0.003845660063
1225 0.003738495195
1231 0.003566518111
1237 0.003362546586
1243 0.003207716189
1249 0.003096826640
1255 0.002966461580
1261 0.002815560413
1267 0.002699961910
1273 0.002602151081
1279 0.002400422262
1285 0.002215617853
1291 0.002068631895
1297 0.001848052532
1303 0.001732646558
1309 0.001633153165
1315 0.001539091696
1321 0.001477863615
1327 0.001393777998
1333 0.001329434746
1339 0.001292086071
1345 0.001212985461
1351 0.001162315684
1357 0.001102708265
1363 0.001031368714
1369 0.000992336828
1375 0.000936268439
1381 0.000884897061
1387 0.000860866565
1393 0.000822813273
1399 0.000761131490
1405 0.000739912034
1411 0.000686039664
1417 0.000661530475
1423 0.000624203019
1429 0.000610415911
1435 0.000585313721
1441 0.000569253820
1447 0.000554450443
1453 0.000539644806
1459 0.000485371655
1465 0.000478618037
1471 0.000472934285
1477 0.000465418314
1483 0.000463013982
1489 0.000457135045
1495 0.000443158986
1501 0.000439326875
1507 0.000436611922
1513 0.000435990329
1519 0.000433754937
1525 0.000432631025
1531 0.000430084654
1537 0.000429514313
1543 0.000428955528
1549 0.000428325402
1555 0.000427675442
1561 0.000427134326
1567 0.000426675638
1573 0.000426169410
1579 0.000425494289
1585 0.000424833752
1591 0.000424440060
1597 0.000423964294
1603 0.000422824568
1609 0.000422246387
1615 0.000421326854
1621 0.000419765286
1627 0.000416379836
1633 0.000415599626
1639 0.000415087225
1645 0.000414536296
1651 0.000413888618
1657 0.000413031283
1663 0.000412061600
1669 0.000411094135
1675 0.000410067482
1681 0.000408914253
1687 0.000407777511
1693 0.000406693461
1699 0.000405485966
1705 0.000404109214
1711 0.000402736503
1717 0.000401282981
1723 0.000399537681
1729 0.000397748958
1735 0.000396116207
1741 0.000394359867
1747 0.000392524256
1753 0.000390752637
1759 0.000388466559
1765 0.000385364165
1771 0.000382073614
1777 0.000377124091
1783 0.000370511179
1789 0.000362841750
1795 0.000346234151
1801 0.000319939392
1807 0.000306202810
1813 0.000277136574
1819 0.000271002554
1825 0.000250787534
1831 0.000246519440
1837 0.000224571600
1843 0.000219137969
1849 0.000209472879
1855 0.000194149084
1861 0.000188730572
1867 0.000181836884
1873 0.000169848924
1879 0.000166156022
1885 0.000157512502
1891 0.000146772827
1897 0.000143228540
1903 0.000136563199
1909 0.000127560011
1915 0.000121560595
1921 0.000117305459
1927 0.000110445381
1933 0.000103529747
1939 0.000100594669
1945 0.000097152704
1951 0.000092362860
1957 0.000087710449
1963 0.000084193502
1969 0.000080455272
1975 0.000075751709
1981 0.000071604667
1987 0.000068569427
1993 0.000065653046
1999 0.000062241245
2005 0.000058948519
2011 0.000056457650
2017 0.000054363828
2023 0.000051968113
2029 0.000049268190
2035 0.000047026163
2041 0.000045312202
2047 0.000043739928
2053 0.000041979536
2059 0.000039930068
2065 0.000037987563
2071 0.000036587166
2077 0.000035518643
2083 0.000034401057
2089 0.000032962536
2095 0.000031330342
2101 0.000029927615
2107 0.000028866522
2113 0.000028040989
2119 0.000027280574
2125 0.000026388723
2131 0.000025199345
2137 0.000023915511
2143 0.000022958320
2149 0.000022282269
2155 0.000021706098
2161 0.000021121665
2167 0.000020465049
2173 0.000019684219
2179 0.000018767894
2185 0.000017887958
2191 0.000017255003
2197 0.000016809088
2203 0.000016421700
2209 0.000016006283
2215 0.000015513420
2221 0.000014947044
2227 0.000014349614
2233 0.000013758083
2239 0.000013222358
2245 0.000012790030
2251 0.000012449047
2257 0.000012152034
2263 0.000011852909
2269 0.000011516983
2275 0.000011135647
2281 0.000010741808
2287 0.000010371958
2293 0.000010024463
2299 0.000009684497
2305 0.000009357309
2311 0.000009066960
2317 0.000008820728
2323 0.000008603370
2329 0.000008394874
2335 0.000008181455
2341 0.000007958696
2347 0.000007729112
2353 0.000007493244
2359 0.000007244651
2365 0.000006977973
2371 0.000006707762
2377 0.000006470567
2383 0.000006287121
2389 0.000006147062
2395 0.000006030895
2401 0.000005922286
2407 0.000005811344
2413 0.000005684316
2419 0.000005530497
2425 0.000005342022
2431 0.000005124687
2437 0.000004903457
2443 0.000004709007
2449 0.000004557540
2455 0.000004445020
2461 0.000004353327
2467 0.000004268915
2473 0.000004187356
2479 0.000004103963
2485 0.000004014701
2491 0.000003917005
2497 0.000003809541
2503 0.000003636555
2509 0.000003468972
2515 0.000003333727
2521 0.000003229210
2527 0.000003144733
2533 0.000003070682
2539 0.000003000084
2545 0.000002931152
2551 0.000002862679
2557 0.000002793802
2563 0.000002724095
2569 0.000002653894
2575 0.000002584052
2581 0.000002509628
2587 0.000002439217
2593 0.000002371886
2599 0.000002304970
2605 0.000002235992
2611 0.000002164747
2617 0.000002095065
2623 0.000002033380
2629 0.000001979957
2635 0.000001932874
2641 0.000001891081
2647 0.000001852584
2653 0.000001814942
2659 0.000001775819
2665 0.000001733184
2671 0.000001685893
2677 0.000001634348
2683 0.000001552115
2689 0.000001453409
2695 0.000001401153
2701 0.000001371793
2707 0.000001348282
2713 0.000001327458
2719 0.000001307151
2725 0.000001285354
2731 0.000001260428
2737 0.000001231711
2743 0.000001199914
2749 0.000001133527
2755 0.000001091933
2761 0.000001068584
2767 0.000001051681
2773 0.000001036448
2779 0.000001022180
2785 0.000001008341
2791 0.000000994762
2797 0.000000981523
2803 0.000000968837
2809 0.000000956822
2815 0.000000945362
2821 0.000000934184
2827 0.000000922840
2833 0.000000911018
2839 0.000000898653
2845 0.000000881736
2851 0.000000870900
2857 0.000000864250
2863 0.000000859334
2869 0.000000855573
2875 0.000000852350
2881 0.000000849108
2887 0.000000845333
2893 0.000000840601
2899 0.000000834786
2905 0.000000828413
2911 0.000000822450
2917 0.000000815340
2923 0.000000813337
2929 0.000000811989
2935 0.000000810976
2941 0.000000810085
2947 0.000000809173
2953 0.000000808115
2959 0.000000806824
2965 0.000000805314
2971 0.000000803760
2977 0.000000802376
2983 0.000000801305
2989 0.000000800517
2995 0.000000799902
3001 0.000000799338
3007 0.000000798738
3013 0.000000797986
3019 0.000000796985
3025 0.000000795734
3031 0.000000794258
3037 0.000000792488
3043 0.000000791128
3049 0.000000790125
3055 0.000000789268
3061 0.000000788455
3067 0.000000787754
3073 0.000000787149
3079 0.000000786606
3085 0.000000786035
3091 0.000000785457
3097 0.000000784744
3103 0.000000783706
3109 0.000000781396
3115 0.000000780276
3121 0.000000779812
3127 0.000000779420
3133 0.000000779034
3139 0.000000778587
3145 0.000000778040
3151 0.000000777474
3157 0.000000776932
3163 0.000000776343
3169 0.000000775311
3175 0.000000773415
3181 0.000000771961
3187 0.000000771452
3193 0.000000771189
3199 0.000000770982
3205 0.000000770744
3211 0.000000770342
3217 0.000000769822
3223 0.000000767067
3229 0.000000766413
3235 0.000000766216
3241 0.000000766048
3247 0.000000765829
3253 0.000000765242
3259 0.000000762476
3265 0.000000761603
3271 0.000000761401
3277 0.000000761208
3283 0.000000760925
3289 0.000000760104
3295 0.000000758411
3301 0.000000757310
3307 0.000000756572
3313 0.000000755948
3319 0.000000755231
3325 0.000000754163
3331 0.000000753175
3337 0.000000752219
3343 0.000000750391
3349 0.000000748877
3355 0.000000748038
3361 0.000000745795
3367 0.000000742100
3373 0.000000741425
3379 0.000000740610
3385 0.000000737068
3391 0.000000734109
3397 0.000000731834
3403 0.000000727192
3409 0.000000724782
3415 0.000000722085
3421 0.000000717956
3427 0.000000713658
3433 0.000000705398
3439 0.000000700696
3445 0.000000695816
3451 0.000000687129
3457 0.000000682697
3463 0.000000676740
3469 0.000000666913
3475 0.000000656350
3481 0.000000649190
3487 0.000000637702
3493 0.000000628715
3499 0.000000618913
3505 0.000000607339
3511 0.000000597629
3517 0.000000585338
3523 0.000000571258
3529 0.000000561137
3535 0.000000550194
3541 0.000000535491
3547 0.000000522866
3553 0.000000512253
3559 0.000000499987
3565 0.000000486241
3571 0.000000473646
3577 0.000000461758
3583 0.000000449801
3589 0.000000437496
3595 0.000000424396
3601 0.000000411059
3607 0.000000398939
3613 0.000000387445
3619 0.000000375211
3625 0.000000362467
3631 0.000000350566
3637 0.000000339215
3643 0.000000327427
3649 0.000000315679
3655 0.000000304836
3661 0.000000294139
3667 0.000000282467
3673 0.000000270878
3679 0.000000261172
3685 0.000000252471
3691 0.000000242722
3697 0.000000230902
3703 0.000000219692
3709 0.000000211190
3715 0.000000203690
3721 0.000000195045
3727 0.000000184436
3733 0.000000174465
3739 0.000000166971
3745 0.000000160512
3751 0.000000153201
3757 0.000000144263
3763 0.000000135448
3769 0.000000128566
3775 0.000000122755
3781 0.000000116460
3787 0.000000108832
3793 0.000000100986
3799 0.000000094838
3805 0.000000089988
3811 0.000000085136
3817 0.000000079120
3823 0.000000071872
3829 0.000000065521
3835 0.000000061037
3841 0.000000057409
3847 0.000000053541
3853 0.000000048508
3859 0.000000042283
3865 0.000000036842
3871 0.000000033119
3877 0.000000030174
3883 0.000000027141
3889 0.000000023321
3895 0.000000018444
3901 0.000000013722
3907 0.000000010351


==> figs/GroupLasso_conv_mfzeroSR1_time.dat <==
0.048559 49.388992772460
0.320610 8.376202957009
0.594842 7.400091011783
0.868099 6.956326156223
1.141578 6.708382272239
1.414921 6.549676664547
1.688196 6.447109937735
1.961614 6.366759351321
2.234347 6.304089824594
2.508762 6.251646049575
2.781299 6.211859244088
3.055366 6.175494855959
3.327474 6.145311019553
3.600491 6.116967273072
3.874655 6.094237395864
4.148018 6.071587933267
4.421732 6.052716674171
4.695043 6.033542665215
4.969594 6.017878753277
5.243581 6.001326175714
5.517770 5.987535960063
5.790803 5.972911168273
6.064547 5.960788313155
6.338336 5.947532341693
6.611622 5.936723384031
6.884924 5.924538191083
7.157736 5.914586813335
7.431319 5.903192814010
7.704766 5.893968750107
7.978849 5.883137769180
8.252076 5.874301539095
8.526396 5.863444309840
8.799911 5.854637709031
9.074501 5.844513977126
9.350136 5.833395292548
9.624241 5.817964185252
9.897246 5.802885830515
10.169863 5.788021058924
10.443295 5.772991483276
10.717784 5.753994042631
10.992005 5.736227017697
11.266090 5.716769889091
11.539859 5.697895808733
11.813355 5.678678936119
12.086386 5.657859139006
12.359723 5.636166053356
12.634134 5.612217379891
12.907913 5.587248614998
13.182446 5.560042914276
13.456260 5.531377437901
13.730403 5.324582901206
14.004395 4.705319676797
14.278480 1.532114915496
14.551801 1.529656398814
14.824722 1.527598933562
15.097929 1.525765488292
15.371039 1.524234578886
15.643289 1.522048081268
15.916274 1.519926823972
16.189005 1.517879263523
16.462246 1.515953461524
16.735936 1.509762091411
17.009182 1.505088328088
17.282984 1.501507530186
17.557281 1.497966374589
17.831490 1.060756165436
18.105943 0.968681144689
18.381963 0.800800795151
18.656189 0.697081834578
18.936740 0.646397917078
19.211462 0.376014949128
19.486667 0.373614715529
19.760688 0.372434284902
20.034286 0.366063136506
20.315111 0.365108735248
20.592206 0.351394024895
20.880629 0.351304315661
21.155349 0.333866543502
21.431448 0.321978617343
21.709272 0.320252912414
21.987693 0.289904165239
22.265250 0.289124063955
22.538383 0.275579704883
22.817605 0.268357757555
23.099881 0.268198621412
23.375088 0.261548390709
23.652795 0.260721013408
23.933034 0.259663815162
24.221406 0.259137829199
24.500723 0.252098754980
24.778944 0.246724565662
25.053604 0.240302187604
25.341803 0.240148352788
25.629374 0.240063930370
25.907134 0.237194732151
26.181544 0.226037837346
26.455607 0.224512721432
26.739688 0.223806604570
27.015946 0.222252815927
27.301057 0.215119269151
27.580405 0.163577633358
27.871781 0.140768271034
28.149223 0.133543462305
28.427963 0.127528262404
28.708777 0.121841426370
28.987804 0.117181308627
29.270510 0.113778410455
29.545057 0.110092729511
29.820857 0.106872215097
30.105257 0.103913312310
30.381984 0.099161035859
30.660691 0.094160866673
30.947809 0.091386761392
31.224356 0.088825770789
31.498531 0.085982010124
31.776123 0.083130491046
32.057081 0.080158118339
32.344310 0.078055052303
32.623759 0.076218245807
32.902678 0.074073126818
33.180297 0.071257156370
33.456466 0.068307677181
33.732486 0.065849359791
34.020647 0.064202437677
34.304084 0.062350897124
34.586889 0.060967704148
34.860734 0.058555827919
35.140252 0.056688285106
35.423418 0.055109060666
35.706197 0.053416347206
35.979734 0.052251226580
36.258521 0.050761077562
36.532644 0.049089554821
36.810528 0.047485263605
37.090813 0.045286728120
37.366494 0.043896532144
37.645878 0.042836771910
37.923976 0.041910934048
38.201733 0.040943434407
38.477170 0.040215454235
38.761706 0.039588320804
39.039099 0.038092994649
39.315051 0.036551023863
39.599064 0.035408702310
39.874285 0.034571185230
40.149843 0.033723342805
40.426734 0.033124745598
40.700743 0.032193191103
40.978878 0.030857657087
41.256544 0.029704300372
41.535410 0.028765387048
41.809652 0.027879973848
42.088406 0.027258984799
42.366322 0.026639522709
42.642565 0.025936834389
42.917339 0.024968683401
43.191411 0.024310884406
43.469540 0.023634066374
43.752952 0.022989750086
44.036003 0.022222336376
44.317105 0.021660061545
44.591865 0.021019325114
44.871215 0.019107259948
45.145933 0.017869519017
45.419746 0.017362623715
45.694662 0.016693098484
45.968278 0.016164150503
46.247077 0.015816543401
46.520528 0.015494360925
46.799302 0.015107060978
47.073837 0.014534276356
47.347608 0.014132274188
47.622545 0.013732631181
47.897240 0.013249308447
48.172351 0.012730353630
48.447434 0.012290911301
48.722081 0.011934617401
49.004799 0.011612263216
49.279501 0.011256687740
49.555570 0.010992820475
49.831625 0.010667810051
50.109878 0.010208780162
50.384493 0.009889848307
50.658531 0.009428611097
50.933121 0.009159804131
51.210169 0.008786197713
51.485339 0.008288729482
51.760551 0.008015618047
52.034993 0.007699530119
52.308979 0.007386100021
52.582668 0.007062485691
52.858806 0.006684351973
53.134678 0.006393497246
53.408407 0.006184035189
53.682677 0.005950056637
53.957865 0.005694582376
54.234751 0.005522274952
54.508855 0.005308564352
54.787877 0.005037020617
55.066427 0.004860816360
55.341052 0.004716536309
55.617634 0.004398892089
55.898335 0.004021574405
56.177976 0.003845660063
56.457350 0.003738495195
56.743654 0.003566518111
57.017548 0.003362546586
57.299077 0.003207716189
57.578850 0.003096826640
57.865657 0.002966461580
58.140554 0.002815560413
58.418903 0.002699961910
58.692894 0.002602151081
58.970563 0.002400422262
59.248683 0.002215617853
59.532535 0.002068631895
59.819585 0.001848052532
60.111916 0.001732646558
60.386940 0.001633153165
60.679899 0.001539091696
60.974737 0.001477863615
61.264505 0.001393777998
61.549121 0.001329434746
61.828751 0.001292086071
62.110297 0.001212985461
62.395662 0.001162315684
62.675988 0.001102708265
62.959342 0.001031368714
63.241054 0.000992336828
63.520991 0.000936268439
63.808104 0.000884897061
64.093642 0.000860866565
64.373093 0.000822813273
64.650205 0.000761131490
64.933015 0.000739912034
65.209861 0.000686039664
65.494185 0.000661530475
65.775923 0.000624203019
66.064338 0.000610415911
66.349228 0.000585313721
66.638651 0.000569253820
66.932941 0.000554450443
67.216725 0.000539644806
67.490387 0.000485371655
67.764547 0.000478618037
68.039078 0.000472934285
68.325426 0.000465418314
68.616103 0.000463013982
68.889848 0.000457135045
69.168134 0.000443158986
69.452337 0.000439326875
69.726154 0.000436611922
69.999983 0.000435990329
70.274782 0.000433754937
70.548738 0.000432631025
70.827621 0.000430084654
71.100290 0.000429514313
71.373142 0.000428955528
71.645081 0.000428325402
71.917195 0.000427675442
72.189710 0.000427134326
72.462522 0.000426675638
72.736086 0.000426169410
73.008858 0.000425494289
73.281573 0.000424833752
73.554786 0.000424440060
73.828521 0.000423964294
74.103252 0.000422824568
74.377374 0.000422246387
74.651956 0.000421326854
74.931642 0.000419765286
75.219822 0.000416379836
75.491631 0.000415599626
75.764587 0.000415087225
76.037080 0.000414536296
76.310290 0.000413888618
76.581987 0.000413031283
76.854006 0.000412061600
77.126335 0.000411094135
77.398973 0.000410067482
77.671117 0.000408914253
77.943364 0.000407777511
78.215560 0.000406693461
78.487276 0.000405485966
78.759236 0.000404109214
79.032224 0.000402736503
79.304643 0.000401282981
79.577003 0.000399537681
79.849062 0.000397748958
80.121693 0.000396116207
80.393888 0.000394359867
80.665784 0.000392524256
80.938265 0.000390752637
81.210832 0.000388466559
81.482883 0.000385364165
81.755306 0.000382073614
82.028219 0.000377124091
82.300890 0.000370511179
82.573013 0.000362841750
82.845825 0.000346234151
83.118955 0.000319939392
83.392762 0.000306202810
83.665636 0.000277136574
83.938713 0.000271002554
84.211122 0.000250787534
84.484025 0.000246519440
84.756327 0.000224571600
85.030075 0.000219137969
85.303567 0.000209472879
85.576847 0.000194149084
85.850365 0.000188730572
86.123314 0.000181836884
86.395303 0.000169848924
86.668430 0.000166156022
86.941702 0.000157512502
87.213757 0.000146772827
87.486567 0.000143228540
87.758554 0.000136563199
88.031976 0.000127560011
88.304252 0.000121560595
88.578181 0.000117305459
88.850711 0.000110445381
89.124406 0.000103529747
89.397140 0.000100594669
89.670285 0.000097152704
89.943752 0.000092362860
90.216365 0.000087710449
90.489269 0.000084193502
90.762420 0.000080455272
91.035621 0.000075751709
91.308193 0.000071604667
91.581714 0.000068569427
91.854295 0.000065653046
92.127451 0.000062241245
92.401653 0.000058948519
92.673556 0.000056457650
92.946757 0.000054363828
93.219185 0.000051968113
93.491984 0.000049268190
93.764152 0.000047026163
94.037611 0.000045312202
94.310102 0.000043739928
94.582832 0.000041979536
94.855186 0.000039930068
95.127444 0.000037987563
95.399760 0.000036587166
95.671340 0.000035518643
95.943158 0.000034401057
96.215367 0.000032962536
96.487121 0.000031330342
96.759218 0.000029927615
97.031693 0.000028866522
97.304193 0.000028040989
97.576672 0.000027280574
97.848659 0.000026388723
98.120858 0.000025199345
98.392630 0.000023915511
98.664658 0.000022958320
98.937397 0.000022282269
99.210253 0.000021706098
99.483174 0.000021121665
99.755256 0.000020465049
100.027331 0.000019684219
100.298900 0.000018767894
100.570674 0.000017887958
100.843017 0.000017255003
101.115555 0.000016809088
101.389525 0.000016421700
101.661331 0.000016006283
101.934247 0.000015513420
102.206872 0.000014947044
102.479201 0.000014349614
102.751259 0.000013758083
103.023319 0.000013222358
103.297012 0.000012790030
103.569709 0.000012449047
103.843366 0.000012152034
104.116323 0.000011852909
104.389549 0.000011516983
104.661672 0.000011135647
104.934703 0.000010741808
105.207357 0.000010371958
105.480632 0.000010024463
105.753047 0.000009684497
106.025377 0.000009357309
106.298050 0.000009066960
106.569760 0.000008820728
106.842078 0.000008603370
107.114440 0.000008394874
107.387333 0.000008181455
107.659529 0.000007958696
107.932024 0.000007729112
108.204173 0.000007493244
108.476771 0.000007244651
108.748877 0.000006977973
109.020691 0.000006707762
109.293401 0.000006470567
109.565745 0.000006287121
109.839212 0.000006147062
110.112090 0.000006030895
110.385869 0.000005922286
110.659560 0.000005811344
110.932516 0.000005684316
111.205164 0.000005530497
111.477200 0.000005342022
111.750270 0.000005124687
112.022290 0.000004903457
112.296607 0.000004709007
112.571540 0.000004557540
112.844622 0.000004445020
113.117682 0.000004353327
113.390711 0.000004268915
113.663051 0.000004187356
113.935827 0.000004103963
114.208326 0.000004014701
114.480691 0.000003917005
114.753112 0.000003809541
115.025920 0.000003636555
115.298881 0.000003468972
115.571627 0.000003333727
115.844626 0.000003229210
116.118042 0.000003144733
116.391110 0.000003070682
116.664217 0.000003000084
116.936349 0.000002931152
117.208693 0.000002862679
117.480928 0.000002793802
117.753335 0.000002724095
118.025926 0.000002653894
118.298103 0.000002584052
118.570901 0.000002509628
118.843417 0.000002439217
119.116371 0.000002371886
119.389022 0.000002304970
119.663883 0.000002235992
119.936738 0.000002164747
120.210138 0.000002095065
120.482523 0.000002033380
120.755183 0.000001979957
121.027204 0.000001932874
121.299638 0.000001891081
121.572130 0.000001852584
121.844866 0.000001814942
122.118835 0.000001775819
122.391607 0.000001733184
122.665066 0.000001685893
122.938173 0.000001634348
123.212401 0.000001552115
123.484801 0.000001453409
123.757462 0.000001401153
124.031009 0.000001371793
124.304860 0.000001348282
124.578316 0.000001327458
124.851343 0.000001307151
125.126035 0.000001285354
125.399999 0.000001260428
125.674352 0.000001231711
125.948082 0.000001199914
126.224183 0.000001133527
126.497017 0.000001091933
126.770397 0.000001068584
127.043345 0.000001051681
127.316097 0.000001036448
127.588827 0.000001022180
127.862429 0.000001008341
128.135507 0.000000994762
128.408113 0.000000981523
128.683661 0.000000968837
128.956896 0.000000956822
129.230290 0.000000945362
129.503307 0.000000934184
129.777105 0.000000922840
130.050481 0.000000911018
130.323632 0.000000898653
130.600301 0.000000881736
130.872993 0.000000870900
131.146542 0.000000864250
131.419720 0.000000859334
131.694105 0.000000855573
131.968731 0.000000852350
132.243829 0.000000849108
132.517829 0.000000845333
132.792075 0.000000840601
133.065311 0.000000834786
133.338034 0.000000828413
133.611266 0.000000822450
133.886487 0.000000815340
134.161606 0.000000813337
134.436285 0.000000811989
134.711728 0.000000810976
134.986519 0.000000810085
135.262185 0.000000809173
135.536251 0.000000808115
135.809813 0.000000806824
136.083327 0.000000805314
136.356186 0.000000803760
136.630076 0.000000802376
136.903443 0.000000801305
137.177805 0.000000800517
137.451837 0.000000799902
137.727230 0.000000799338
138.003000 0.000000798738
138.277308 0.000000797986
138.551558 0.000000796985
138.826005 0.000000795734
139.099693 0.000000794258
139.374880 0.000000792488
139.649786 0.000000791128
139.923975 0.000000790125
140.198156 0.000000789268
140.471394 0.000000788455
140.745806 0.000000787754
141.019729 0.000000787149
141.294614 0.000000786606
141.568704 0.000000786035
141.842592 0.000000785457
142.116218 0.000000784744
142.389575 0.000000783706
142.662849 0.000000781396
142.937294 0.000000780276
143.212485 0.000000779812
143.488213 0.000000779420
143.763898 0.000000779034
144.039517 0.000000778587
144.315290 0.000000778040
144.590986 0.000000777474
144.866697 0.000000776932
145.142201 0.000000776343
145.417691 0.000000775311
145.692415 0.000000773415
145.966493 0.000000771961
146.240286 0.000000771452
146.516181 0.000000771189
146.792352 0.000000770982
147.070655 0.000000770744
147.346480 0.000000770342
147.622565 0.000000769822
147.895728 0.000000767067
148.170295 0.000000766413
148.447047 0.000000766216
148.724782 0.000000766048
149.001552 0.000000765829
149.277579 0.000000765242
149.550141 0.000000762476
149.823761 0.000000761603
150.097377 0.000000761401
150.371369 0.000000761208
150.646716 0.000000760925
150.920735 0.000000760104
151.194560 0.000000758411
151.467847 0.000000757310
151.741331 0.000000756572
152.014346 0.000000755948
152.288316 0.000000755231
152.561088 0.000000754163
152.833523 0.000000753175
153.108086 0.000000752219
153.381248 0.000000750391
153.654861 0.000000748877
153.928477 0.000000748038
154.202565 0.000000745795
154.475560 0.000000742100
154.750043 0.000000741425
155.022649 0.000000740610
155.296952 0.000000737068
155.570321 0.000000734109
155.843297 0.000000731834
156.119566 0.000000727192
156.392895 0.000000724782
156.667262 0.000000722085
156.942280 0.000000717956
157.217386 0.000000713658
157.492788 0.000000705398
157.768316 0.000000700696
158.042136 0.000000695816
158.317276 0.000000687129
158.591682 0.000000682697
158.865870 0.000000676740
159.143479 0.000000666913
159.419201 0.000000656350
159.694266 0.000000649190
159.968889 0.000000637702
160.242526 0.000000628715
160.517240 0.000000618913
160.790933 0.000000607339
161.065357 0.000000597629
161.338813 0.000000585338
161.612732 0.000000571258
161.886348 0.000000561137
162.160687 0.000000550194
162.433337 0.000000535491
162.707468 0.000000522866
162.980785 0.000000512253
163.254294 0.000000499987
163.527831 0.000000486241
163.800986 0.000000473646
164.074835 0.000000461758
164.347609 0.000000449801
164.620955 0.000000437496
164.894056 0.000000424396
165.168436 0.000000411059
165.442252 0.000000398939
165.715932 0.000000387445
165.989589 0.000000375211
166.263828 0.000000362467
166.536288 0.000000350566
166.808835 0.000000339215
167.082494 0.000000327427
167.355727 0.000000315679
167.628188 0.000000304836
167.900291 0.000000294139
168.173783 0.000000282467
168.446835 0.000000270878
168.719896 0.000000261172
168.992634 0.000000252471
169.265942 0.000000242722
169.538985 0.000000230902
169.811847 0.000000219692
170.085126 0.000000211190
170.357154 0.000000203690
170.629624 0.000000195045
170.902962 0.000000184436
171.176014 0.000000174465
171.448890 0.000000166971
171.721976 0.000000160512
171.995394 0.000000153201
172.268599 0.000000144263
172.541379 0.000000135448
172.814555 0.000000128566
173.087247 0.000000122755
173.359734 0.000000116460
173.632495 0.000000108832
173.905274 0.000000100986
174.178512 0.000000094838
174.453637 0.000000089988
174.726853 0.000000085136
175.000922 0.000000079120
175.273764 0.000000071872
175.546923 0.000000065521
175.819392 0.000000061037
176.093030 0.000000057409
176.366164 0.000000053541
176.639157 0.000000048508
176.912714 0.000000042283
177.185827 0.000000036842
177.458749 0.000000033119
177.731356 0.000000030174
178.005208 0.000000027141
178.278298 0.000000023321
178.552687 0.000000018444
178.825968 0.000000013722
179.099141 0.000000010351


==> figs/GroupLasso_conv_tsengzeroSR1_iter.dat <==
1 49.388992772460
7 16.570013999816
13 16.536576913054
19 16.503397598073
25 16.470546481375
31 16.438086306814
37 16.406069193603
43 16.374540053106
49 16.343538125348
55 16.313098580817
61 16.283252081201
67 16.254023315757
73 16.225430943703
79 16.197485991426
85 16.170190101936
91 16.143533754428
97 16.117494129278
103 16.092032595895
109 16.067090579539
115 16.042583236757
121 16.018389288031
127 15.994334638196
133 15.970161819330
139 15.945477245735
145 15.919627768758
151 15.891436192720
157 15.858451145089
163 15.813882216672
169 15.725579544503
175 11.377796824771
181 10.540127744784
187 2.851680141824
193 2.847299252800
199 2.842983111086
205 2.838742492064
211 2.834589968621
217 2.830539941587
223 2.826608803637
229 2.822795457509
235 2.819106824976
241 2.815548092780
247 2.812121071001
253 2.808848689454
259 2.805704538793
265 2.802709949102
271 2.799817288405
277 2.797021669483
283 2.794305941477
289 2.791647308140
295 2.789015274508
301 2.786367360412
307 2.783634941368
313 2.780717066760
319 2.777422472628
325 2.773331069343
331 2.767217474649
337 2.752491830046
343 1.834987379285
349 1.828656212826
355 1.768370511473
361 1.471672979138
367 1.185713942065
373 1.075185204358
379 0.855018565223
385 0.850463140334
391 0.847477985511
397 0.787946470214
403 0.671242814162
409 0.668483133759
415 0.657753422953
421 0.551690090631
427 0.549898567226
433 0.547588391723
439 0.446701599143
445 0.440674312027
451 0.439396223509
457 0.437364621858
463 0.276681905754
469 0.275830310168
475 0.275402938058
481 0.275108893010
487 0.274865944868
493 0.274647858360
499 0.274443528449
505 0.274276025086
511 0.274130585548
517 0.273981311672
523 0.273819954859
529 0.273626087495
535 0.273322595441
541 0.271966720364
547 0.230279843601
553 0.191341925676
559 0.190875987105
565 0.190469745934
571 0.184815165826
577 0.168976510067
583 0.159030417508
589 0.148696713865
595 0.147503660212
601 0.139902386397
607 0.125366018464
613 0.124728915367
619 0.124191896729
625 0.119694214375
631 0.104033847120
637 0.103550594856
643 0.102961102211
649 0.097054653746
655 0.094248052614
661 0.091092595840
667 0.084994041485
673 0.083501573709
679 0.080364555145
685 0.064111108531
691 0.063556245871
697 0.063064712359
703 0.062596140519
709 0.062146933995
715 0.061762991375
721 0.061466465904
727 0.061267882976
733 0.060971700532
739 0.055094671745
745 0.049269577492
751 0.048410213992
757 0.047783701447
763 0.039880811717
769 0.038971778411
775 0.038681574663
781 0.038614501137
787 0.038584364382
793 0.038551812447
799 0.037790156052
805 0.033743705354
811 0.032877230737
817 0.029094967861
823 0.028442728524
829 0.028370574643
835 0.028159112805
841 0.025356282498
847 0.025088192760
853 0.023389010036
859 0.022577003233
865 0.021432986530
871 0.021067059719
877 0.018742071988
883 0.018680085200
889 0.018627826192
895 0.018118754816
901 0.017128168061
907 0.016391738722
913 0.015657377599
919 0.014950465932
925 0.012101968286
931 0.012007661809
937 0.011945404820
943 0.011895286240
949 0.011820772197
955 0.011250379033
961 0.010184173461
967 0.010065479960
973 0.009982253256
979 0.009738055000
985 0.009300866350
991 0.008912414847
997 0.008501134411
1003 0.008122074235
1009 0.007764480606
1015 0.007379760273
1021 0.007055433227
1027 0.006131235918
1033 0.005654217230
1039 0.005629235175
1045 0.005618314834
1051 0.005608156747
1057 0.005030838545
1063 0.004768320979
1069 0.004734074240
1075 0.004714546123
1081 0.004619544174
1087 0.004413700036
1093 0.004217691251
1099 0.004060193288
1105 0.003888230081
1111 0.003705415886
1117 0.003542163966
1123 0.003386518913
1129 0.003237678635
1135 0.003086721636
1141 0.002951397397
1147 0.002811086847
1153 0.002687928282
1159 0.002552156677
1165 0.002440660662
1171 0.002303162124
1177 0.002196685749
1183 0.002032524772
1189 0.001896737888
1195 0.001558915109
1201 0.000554108905
1207 0.000467273784
1213 0.000460835372
1219 0.000460293947
1225 0.000459947446
1231 0.000459682752
1237 0.000459462464
1243 0.000459270311
1249 0.000459097867
1255 0.000458940215
1261 0.000458794224
1267 0.000458657772
1273 0.000458529316
1279 0.000458407711
1285 0.000458292060
1291 0.000458181635
1297 0.000458075822
1303 0.000457974082
1309 0.000457875924
1315 0.000457780879
1321 0.000457688481
1327 0.000457598238
1333 0.000457509613
1339 0.000457421983
1345 0.000457334589
1351 0.000457246465
1357 0.000457156308
1363 0.000457062265
1369 0.000456961535
1375 0.000456849563
1381 0.000456718246
1387 0.000456551417
1393 0.000456311402
1399 0.000455889115
1405 0.000454850889
1411 0.000450597677
1417 0.000385096664
1423 0.000255112966
1429 0.000250558387
1435 0.000245984104
1441 0.000240066578
1447 0.000232601970
1453 0.000222489767
1459 0.000214007436
1465 0.000205507682
1471 0.000198874377
1477 0.000190450730
1483 0.000183183251
1489 0.000172903759
1495 0.000164795978
1501 0.000150777226
1507 0.000140343527
1513 0.000112367577
1519 0.000093115522
1525 0.000091754584
1531 0.000091519966
1537 0.000091259757
1543 0.000090112433
1549 0.000087939625
1555 0.000085137815
1561 0.000082740875
1567 0.000079901744
1573 0.000077159193
1579 0.000073203731
1585 0.000070110876
1591 0.000065457952
1597 0.000061904082
1603 0.000053459474
1609 0.000046098949
1615 0.000035531597
1621 0.000035390855
1627 0.000035359681
1633 0.000035328802
1639 0.000034239646
1645 0.000032648453
1651 0.000031255372
1657 0.000030819528
1663 0.000029788771
1669 0.000028771996
1675 0.000027499348
1681 0.000026654628
1687 0.000025595376
1693 0.000024584736
1699 0.000023389828
1705 0.000022384837
1711 0.000021364827
1717 0.000020351203
1723 0.000019308750
1729 0.000018206201
1735 0.000017256693
1741 0.000016058201
1747 0.000015028937
1753 0.000013080626
1759 0.000011420227
1765 0.000008227720
1771 0.000007984363
1777 0.000007523306
1783 0.000005481072
1789 0.000005426478
1795 0.000005422520
1801 0.000005420121
1807 0.000005417710
1813 0.000005414498
1819 0.000005401559
1825 0.000004443657
1831 0.000004166744
1837 0.000003934041
1843 0.000003540003
1849 0.000003391310
1855 0.000003107935
1861 0.000002936436
1867 0.000002720914
1873 0.000002665359
1879 0.000002603815
1885 0.000002444715
1891 0.000002249789
1897 0.000001552792
1903 0.000001540362
1909 0.000001539552
1915 0.000001539099
1921 0.000001538464
1927 0.000001535939
1933 0.000001086290
1939 0.000001033715
1945 0.000001023089
1951 0.000001021959
1957 0.000001019430
1963 0.000000970848
1969 0.000000923476
1975 0.000000874942
1981 0.000000855395
1987 0.000000828650
1993 0.000000790200
1999 0.000000746664
2005 0.000000709875
2011 0.000000676745
2017 0.000000639831
2023 0.000000599931
2029 0.000000561107
2035 0.000000525719
2041 0.000000493094
2047 0.000000457010
2053 0.000000423830
2059 0.000000386442
2065 0.000000357345
2071 0.000000318631
2077 0.000000289012
2083 0.000000239490
2089 0.000000205622
2095 0.000000111588
2101 0.000000025940
2107 0.000000019822
2113 0.000000016298
2119 0.000000012591


==> figs/GroupLasso_conv_tsengzeroSR1_time.dat <==
0.050193 49.388992772460
0.335059 16.570013999816
0.618102 16.536576913054
0.900358 16.503397598073
1.182590 16.470546481375
1.465450 16.438086306814
1.748660 16.406069193603
2.033896 16.374540053106
2.317885 16.343538125348
2.602622 16.313098580817
2.888847 16.283252081201
3.173800 16.254023315757
3.457855 16.225430943703
3.742771 16.197485991426
4.026751 16.170190101936
4.311224 16.143533754428
4.594860 16.117494129278
4.879459 16.092032595895
5.163636 16.067090579539
5.448386 16.042583236757
5.732329 16.018389288031
6.017310 15.994334638196
6.301844 15.970161819330
6.586242 15.945477245735
6.871748 15.919627768758
7.156609 15.891436192720
7.441895 15.858451145089
7.727031 15.813882216672
8.012764 15.725579544503
8.299156 11.377796824771
8.585755 10.540127744784
8.871089 2.851680141824
9.156325 2.847299252800
9.440526 2.842983111086
9.728662 2.838742492064
10.012823 2.834589968621
10.297538 2.830539941587
10.581749 2.826608803637
10.866773 2.822795457509
11.151197 2.819106824976
11.435122 2.815548092780
11.718992 2.812121071001
12.003724 2.808848689454
12.288896 2.805704538793
12.573564 2.802709949102
12.857879 2.799817288405
13.143104 2.797021669483
13.427550 2.794305941477
13.712130 2.791647308140
13.996601 2.789015274508
14.280885 2.786367360412
14.564692 2.783634941368
14.848578 2.780717066760
15.132757 2.777422472628
15.416927 2.773331069343
15.701822 2.767217474649
15.986941 2.752491830046
16.273001 1.834987379285
16.557581 1.828656212826
16.842891 1.768370511473
17.129107 1.471672979138
17.416090 1.185713942065
17.701195 1.075185204358
17.987164 0.855018565223
18.273045 0.850463140334
18.559037 0.847477985511
18.844070 0.787946470214
19.132813 0.671242814162
19.416978 0.668483133759
19.702482 0.657753422953
19.987523 0.551690090631
20.273023 0.549898567226
20.557354 0.547588391723
20.843839 0.446701599143
21.129763 0.440674312027
21.415258 0.439396223509
21.699602 0.437364621858
21.984641 0.276681905754
22.270109 0.275830310168
22.555266 0.275402938058
22.840673 0.275108893010
23.125410 0.274865944868
23.409733 0.274647858360
23.693626 0.274443528449
23.978470 0.274276025086
24.262893 0.274130585548
24.547380 0.273981311672
24.831343 0.273819954859
25.115703 0.273626087495
25.399760 0.273322595441
25.685035 0.271966720364
25.969793 0.230279843601
26.256877 0.191341925676
26.541222 0.190875987105
26.825463 0.190469745934
27.110187 0.184815165826
27.396868 0.168976510067
27.683503 0.159030417508
27.969833 0.148696713865
28.255445 0.147503660212
28.542752 0.139902386397
28.832340 0.125366018464
29.117691 0.124728915367
29.402556 0.124191896729
29.688434 0.119694214375
29.976880 0.104033847120
30.266540 0.103550594856
30.555188 0.102961102211
30.843100 0.097054653746
31.129919 0.094248052614
31.415408 0.091092595840
31.701820 0.084994041485
31.993158 0.083501573709
32.284062 0.080364555145
32.572793 0.064111108531
32.860902 0.063556245871
33.148935 0.063064712359
33.435480 0.062596140519
33.721518 0.062146933995
34.006476 0.061762991375
34.291044 0.061466465904
34.574859 0.061267882976
34.859552 0.060971700532
35.144542 0.055094671745
35.431247 0.049269577492
35.718671 0.048410213992
36.002998 0.047783701447
36.290073 0.039880811717
36.575851 0.038971778411
36.861376 0.038681574663
37.145673 0.038614501137
37.430467 0.038584364382
37.717091 0.038551812447
38.001844 0.037790156052
38.289136 0.033743705354
38.574568 0.032877230737
38.859083 0.029094967861
39.145094 0.028442728524
39.429074 0.028370574643
39.715882 0.028159112805
40.003916 0.025356282498
40.289031 0.025088192760
40.573966 0.023389010036
40.860100 0.022577003233
41.150585 0.021432986530
41.435736 0.021067059719
41.721255 0.018742071988
42.006171 0.018680085200
42.291349 0.018627826192
42.576414 0.018118754816
42.862293 0.017128168061
43.147849 0.016391738722
43.443276 0.015657377599
43.727663 0.014950465932
44.016324 0.012101968286
44.303195 0.012007661809
44.588598 0.011945404820
44.873046 0.011895286240
45.158277 0.011820772197
45.447231 0.011250379033
45.733322 0.010184173461
46.017642 0.010065479960
46.302598 0.009982253256
46.587111 0.009738055000
46.872540 0.009300866350
47.157424 0.008912414847
47.442683 0.008501134411
47.729812 0.008122074235
48.014932 0.007764480606
48.300519 0.007379760273
48.585020 0.007055433227
48.872991 0.006131235918
49.157315 0.005654217230
49.442056 0.005629235175
49.725768 0.005618314834
50.009736 0.005608156747
50.293795 0.005030838545
50.578678 0.004768320979
50.862572 0.004734074240
51.147487 0.004714546123
51.431404 0.004619544174
51.715862 0.004413700036
51.999854 0.004217691251
52.285402 0.004060193288
52.569540 0.003888230081
52.854781 0.003705415886
53.139130 0.003542163966
53.423687 0.003386518913
53.708107 0.003237678635
53.992522 0.003086721636
54.277737 0.002951397397
54.561789 0.002811086847
54.846834 0.002687928282
55.131411 0.002552156677
55.415170 0.002440660662
55.699332 0.002303162124
55.983896 0.002196685749
56.267903 0.002032524772
56.551811 0.001896737888
56.836907 0.001558915109
57.122028 0.000554108905
57.407622 0.000467273784
57.692117 0.000460835372
57.975810 0.000460293947
58.259466 0.000459947446
58.544256 0.000459682752
58.827855 0.000459462464
59.112134 0.000459270311
59.395764 0.000459097867
59.680398 0.000458940215
59.964187 0.000458794224
60.248084 0.000458657772
60.531985 0.000458529316
60.816410 0.000458407711
61.100091 0.000458292060
61.384666 0.000458181635
61.668682 0.000458075822
61.953328 0.000457974082
62.237436 0.000457875924
62.522597 0.000457780879
62.806350 0.000457688481
63.090196 0.000457598238
63.374703 0.000457509613
63.658582 0.000457421983
63.943109 0.000457334589
64.227019 0.000457246465
64.511815 0.000457156308
64.795948 0.000457062265
65.080889 0.000456961535
65.364873 0.000456849563
65.649632 0.000456718246
65.933653 0.000456551417
66.218790 0.000456311402
66.502666 0.000455889115
66.789986 0.000454850889
67.074232 0.000450597677
67.359041 0.000385096664
67.642962 0.000255112966
67.927819 0.000250558387
68.211461 0.000245984104
68.495501 0.000240066578
68.779649 0.000232601970
69.064312 0.000222489767
69.348601 0.000214007436
69.632772 0.000205507682
69.916757 0.000198874377
70.200682 0.000190450730
70.484836 0.000183183251
70.768977 0.000172903759
71.052999 0.000164795978
71.337676 0.000150777226
71.621888 0.000140343527
71.906189 0.000112367577
72.190545 0.000093115522
72.474425 0.000091754584
72.758539 0.000091519966
73.042873 0.000091259757
73.326541 0.000090112433
73.610803 0.000087939625
73.894740 0.000085137815
74.179178 0.000082740875
74.463497 0.000079901744
74.748015 0.000077159193
75.032302 0.000073203731
75.316507 0.000070110876
75.600901 0.000065457952
75.885593 0.000061904082
76.172252 0.000053459474
76.456572 0.000046098949
76.741167 0.000035531597
77.024879 0.000035390855
77.309602 0.000035359681
77.593689 0.000035328802
77.878413 0.000034239646
78.162676 0.000032648453
78.447218 0.000031255372
78.731284 0.000030819528
79.015672 0.000029788771
79.300689 0.000028771996
79.584797 0.000027499348
79.869803 0.000026654628
80.154191 0.000025595376
80.438976 0.000024584736
80.722529 0.000023389828
81.007303 0.000022384837
81.291211 0.000021364827
81.575649 0.000020351203
81.859778 0.000019308750
82.144324 0.000018206201
82.428322 0.000017256693
82.713228 0.000016058201
82.997164 0.000015028937
83.282042 0.000013080626
83.566397 0.000011420227
83.851098 0.000008227720
84.135495 0.000007984363
84.419976 0.000007523306
84.705256 0.000005481072
84.989609 0.000005426478
85.274632 0.000005422520
85.559776 0.000005420121
85.847112 0.000005417710
86.131016 0.000005414498
86.415709 0.000005401559
86.699765 0.000004443657
86.983917 0.000004166744
87.268604 0.000003934041
87.552810 0.000003540003
87.837166 0.000003391310
88.121551 0.000003107935
88.406291 0.000002936436
88.690449 0.000002720914
88.974592 0.000002665359
89.258973 0.000002603815
89.543458 0.000002444715
89.827758 0.000002249789
90.111893 0.000001552792
90.395622 0.000001540362
90.679647 0.000001539552
90.963555 0.000001539099
91.247646 0.000001538464
91.531446 0.000001535939
91.815413 0.000001086290
92.099577 0.000001033715
92.384086 0.000001023089
92.667928 0.000001021959
92.951945 0.000001019430
93.236665 0.000000970848
93.520780 0.000000923476
93.804722 0.000000874942
94.088556 0.000000855395
94.372460 0.000000828650
94.657032 0.000000790200
94.941433 0.000000746664
95.228242 0.000000709875
95.512313 0.000000676745
95.796985 0.000000639831
96.080754 0.000000599931
96.365879 0.000000561107
96.649893 0.000000525719
96.934640 0.000000493094
97.218654 0.000000457010
97.503879 0.000000423830
97.788595 0.000000386442
98.074280 0.000000357345
98.358585 0.000000318631
98.642709 0.000000289012
98.926890 0.000000239490
99.211545 0.000000205622
99.495545 0.000000111588
99.781352 0.000000025940
100.065939 0.000000019822
100.350323 0.000000016298
100.635047 0.000000012591


==> figs/GroupLasso_conv_zeroSR1c_LS_iter.dat <==
1 96.435552681390
3 49.367021293167
5 49.281187361633
7 48.600701046483
9 47.493037341314
11 47.446447784128
13 46.261176396350
15 42.304827945660
17 42.269260694291
19 36.265215476363
21 31.411478087157
23 31.388455733480
25 29.982452639616
27 29.875927512293
29 29.816404087037
31 29.743273424252
33 24.464911319021
35 24.443726105741
37 24.429539160287
39 13.143149415668
41 10.969414914153
43 10.965414122539
45 10.143284384722
47 10.137336027236
49 10.132122368392
51 10.113257944892
53 6.715089557479
55 6.714102797269
57 6.712283583477
59 6.661730007422
61 6.659137720469
63 6.652936743331
65 6.265783036245
67 6.262483778532
69 6.260995648641
71 6.198365247008
73 6.091726201365
75 6.090260985008
77 6.086310985308
79 5.807567461266
81 5.684939103149
83 5.683449472417
85 5.667044428197
87 5.665132057364
89 5.663255041295
91 2.473812114783
93 2.471015496517
95 2.470039425254
97 2.467085944172
99 2.422527802709
101 2.422059062479
103 2.421569832277
105 2.317106810845
107 2.310870562075
109 2.310471843989
111 2.304381193235
113 2.301088086272
115 2.300683442720
117 1.891385321022
119 1.890662955111
121 1.890041857468
123 1.889641126891
125 1.612494961005
127 1.612294438719
129 1.612087213330
131 1.532271494971
133 1.531486175492
135 1.530621257574
137 1.530417235638
139 1.450222773330
141 1.449647985517
143 1.449418169826
145 1.449055339109
147 1.430263016618
149 1.427665982531
151 1.427489738422
153 1.426533383493
155 1.425661458670
157 1.425449800296
159 1.344804625978
161 1.326050236899
163 1.325857513773
165 1.325624382348
167 1.324762472234
169 1.324392177542
171 1.280525155327
173 1.280220134552
175 1.279794675531
177 1.279630737309
179 1.183190148329
181 1.183006740323
183 1.182786301255
185 1.182600971958
187 1.147370912523
189 1.142783764818
191 1.142636948175
193 1.142484290072
195 1.135199458211
197 1.134823519861
199 1.134698203979
201 1.116150168044
203 1.109203698670
205 1.107846889088
207 1.107722643183
209 1.107408124342
211 1.093855454236
213 1.093206899142
215 1.093082983064
217 1.071677639149
219 1.071409858295
221 1.071294216314
223 1.069029224793
225 0.790032050030
227 0.788620319543
229 0.788527276667
231 0.788440284282
233 0.788184152690
235 0.585760718889
237 0.585636884230
239 0.585588712258
241 0.584611951043
243 0.569283144363
245 0.569177592953
247 0.569125462814
249 0.564817808442
251 0.564657120141
253 0.564608705257
255 0.518865351928
257 0.518723638464
259 0.518627849973
261 0.518585698104
263 0.417012779766
265 0.411193087978
267 0.411138549969
269 0.411107807955
271 0.411070692146
273 0.410634524151
275 0.410605802024
277 0.410118802373
279 0.379137949713
281 0.379073445119
283 0.379048426231
285 0.378800053665
287 0.225653725494
289 0.225481603760
291 0.225393422890
293 0.225354280819
295 0.225326668742
297 0.225287161678
299 0.224921135540
301 0.224903201511
303 0.224353608459
305 0.216965829549
307 0.216797003301
309 0.216780159725
311 0.212577339935
313 0.212563009554
315 0.212544927942
317 0.212528608044
319 0.210098126892
321 0.209568751311
323 0.209556888709
325 0.209525459638
327 0.208248333570
329 0.208164957611
331 0.208153497704
333 0.198948664965
335 0.198935869511
337 0.198923068540
339 0.198911229515
341 0.191481333255
343 0.191334414105
345 0.191324884898
347 0.191238689797
349 0.138757013200
351 0.138740057575
353 0.138732444233
355 0.138720657313
357 0.138388815216
359 0.138360960544
361 0.138354283213
363 0.138000160065
365 0.137496225714
367 0.137489233533
369 0.137479797715
371 0.135919758016
373 0.135056208306
375 0.135048379066
377 0.135041997693
379 0.135015156726
381 0.134425350843
383 0.134416375051
385 0.134409747499
387 0.128628984232
389 0.128613811947
391 0.128605492864
393 0.128599842694
395 0.111679275288
397 0.111630217540
399 0.111615948596
401 0.111611263138
403 0.109966711947
405 0.109411238800
407 0.109304226718
409 0.109299508959
411 0.109294661555
413 0.097174159607
415 0.097124647023
417 0.097110901336
419 0.097106990306
421 0.096493423914
423 0.096118655673
425 0.096114346299
427 0.096110153308
429 0.091863076259
431 0.091855672763
433 0.091849467816
435 0.091845808860
437 0.089208201536
439 0.089192503834
441 0.089173608069
443 0.089170133367
445 0.088972384743
447 0.088309845677
449 0.088306395481
451 0.088298087875
453 0.087157497155
455 0.087080218356
457 0.087076841820
459 0.087049013663
461 0.067306035438
463 0.067211496629
465 0.067208185463
467 0.067202904692
469 0.066857330926
471 0.066317711305
473 0.066314135783
475 0.066311224211
477 0.066221296807
479 0.063834228968
481 0.063818473265
483 0.063816063209
485 0.063811779844
487 0.063300829764
489 0.063274516846
491 0.063272166397
493 0.063225874009
495 0.061896110850
497 0.061891663501
499 0.061889370381
501 0.061487617861
503 0.061382435313
505 0.061380091178
507 0.061377501054
509 0.059888799790
511 0.059883358419
513 0.059881162926
515 0.059875907705
517 0.059085147507
519 0.059027935477
521 0.059025781215
523 0.059016407387
525 0.055823941624
527 0.055821260553
529 0.055819252834
531 0.055808529685
533 0.050021940810
535 0.050016834485
537 0.050015032433
539 0.050012473413
541 0.049704773004
543 0.049699220418
545 0.049697455667
547 0.049537177671
549 0.049303833525
551 0.049302047518
553 0.049299919209
555 0.048681103777
557 0.048677352681
559 0.048675635913
561 0.048589822221
563 0.048384177527
565 0.048382471779
567 0.048378085800
569 0.047727221160
571 0.047670821586
573 0.047669135038
575 0.047665406595
577 0.043860957920
579 0.043674240285
581 0.043672432514
583 0.043670011803
585 0.043558874323
587 0.043557313934
589 0.043555590119
591 0.042608927722
593 0.042605614539
595 0.042604138313
597 0.042601398105
599 0.042282114583
601 0.042273742644
603 0.042272284888
605 0.042248495703
607 0.040988231605
609 0.040986581441
611 0.040985172265
613 0.040977789791
615 0.036640636562
617 0.036627609881
619 0.036626324454
621 0.036624884010
623 0.035971633972
625 0.035968810192
627 0.035967583283
629 0.035964966861
631 0.035640923079
633 0.035628767284
635 0.035627557539
637 0.035618400937
639 0.029653977024
641 0.029645628171
643 0.029644548009
645 0.029643216672
647 0.029446328539
649 0.029442161400
651 0.029441130900
653 0.028578678752
655 0.028571759883
657 0.028563093892
659 0.028562138531
661 0.028554643186
663 0.024677836456
665 0.024676744550
667 0.024675913244
669 0.024673567680
671 0.024407345814
673 0.024383301737
675 0.024382483804
677 0.024380538296
679 0.024154630867
681 0.024144063405
683 0.024143261707
685 0.024141274698
687 0.023985942975
689 0.023924421191
691 0.023923580573
693 0.023922758363
695 0.021940400083
697 0.021939583720
699 0.021938485753
701 0.021937760903
703 0.021865724243
705 0.021864764131
707 0.021864051413
709 0.021798048901
711 0.021727819314
713 0.021727097608
715 0.021726249468
717 0.021526477717
719 0.021525258404
721 0.021524561554
723 0.021495659035
725 0.021395512074
727 0.021394821172
729 0.021391486393
731 0.020383740607
733 0.020382037276
735 0.020381374410
737 0.020380571002
739 0.020074403206
741 0.020072983963
743 0.020072341804
745 0.020065515221
747 0.018147533234
749 0.018146899719
751 0.018146319739
753 0.018144464656
755 0.016798833646
757 0.016725539758
759 0.016724969195
761 0.016724411233
763 0.016721564478
765 0.016720957730
767 0.016449556549
769 0.016448587347
771 0.016448069775
773 0.016446954063
775 0.016419499658
777 0.016410601345
779 0.016410085788
781 0.016407711865
783 0.016371825993
785 0.016359631913
787 0.016359117602
789 0.016357866536
791 0.016333274798
793 0.016325357914
795 0.016324845320
797 0.016321711488
799 0.016320094812
801 0.016239005616
803 0.016237946237
805 0.016237435732
807 0.016218175819
809 0.016093004055
811 0.016092499122
813 0.016084311307
815 0.015643403318
817 0.015642968807
819 0.015642479008
821 0.015638341609
823 0.015636796946
825 0.015605812564
827 0.015605290112
829 0.015604781976
831 0.015601461604
833 0.015526309368
835 0.015525359193
837 0.015524872343
839 0.015504320610
841 0.015393827647
843 0.015393345815
845 0.015383403709
847 0.015200861124
849 0.015200336042
851 0.015199849253
853 0.015197479933
855 0.015165412491
857 0.015164894673
859 0.015164405972
861 0.015161682621
863 0.015114123534
865 0.015113501368
867 0.015113025204
869 0.015111555959
871 0.015076832331
873 0.015076304195
875 0.015075822080
877 0.015073530517
879 0.015043092893
881 0.015042584515
883 0.015042097727
885 0.015039138496
887 0.014960498797
889 0.014959285767
891 0.014958818055
893 0.014946550580
895 0.014827834994
897 0.014827368155
899 0.014826768553
901 0.014741401935
903 0.014740724130
905 0.014740235981
907 0.014735985301
909 0.014697410535
911 0.014687814802
913 0.014687355616
915 0.014686402784
917 0.014661289942
919 0.014654443434
921 0.014653986084
923 0.014651761789
925 0.014621619003
927 0.014613662338
929 0.014613206121
931 0.014611751126
933 0.014592421375
935 0.014586951964
937 0.014586496827
939 0.014582077206
941 0.013080951483
943 0.013079140773
945 0.013078721303
947 0.013078129209
949 0.013008395095
951 0.013007072406
953 0.013006662691
955 0.012977396093
957 0.012945243943
959 0.012944833459
961 0.012944275093
963 0.012854166814
965 0.012853170483
967 0.012852765408
969 0.012783227396
971 0.012770143693
973 0.012769736022
975 0.012769286323
977 0.012436033020
979 0.012435092234
981 0.012434701399
983 0.012434240190
985 0.012433019758
987 0.012420793413
989 0.012417024511
991 0.012416637910
993 0.012415765541
995 0.012414547028
997 0.012397753894
999 0.012397360726
1001 0.012396924101
1003 0.012045982793
1005 0.012042973206
1007 0.012042603880
1009 0.012040545968
1011 0.012039381364
1013 0.011992926716
1015 0.011992272736
1017 0.011991903957
1019 0.011990962890
1021 0.011940231699
1023 0.011939464558
1025 0.011939098095
1027 0.011923183270
1029 0.011873559442
1031 0.011873195787
1033 0.011872095283
1035 0.011857363106
1037 0.011853415015
1039 0.011853052281
1041 0.011849147805
1043 0.011063360815
1045 0.011062059150
1047 0.011061725746
1049 0.011061246066
1051 0.010998320225
1053 0.010997472434
1055 0.010997143176
1057 0.010976760177
1059 0.010953352785
1061 0.010953024452
1063 0.010952530495
1065 0.010886737589
1067 0.010885801558
1069 0.010885477102
1071 0.010873728107
1073 0.010831944833
1075 0.010831622970
1077 0.010829571448
1079 0.010828556534
1081 0.010768107977
1083 0.010766757782
1085 0.010766438183
1087 0.010762365304
1089 0.010519516296
1091 0.010518090837
1093 0.010517776837
1095 0.010517386561
1097 0.010457057979
1099 0.010456619822
1101 0.010456265179
1103 0.010331783357
1105 0.010331209929
1107 0.010330904931
1109 0.010330260875
1111 0.010314680175
1113 0.010309100274
1115 0.010308796426
1117 0.010307636549
1119 0.010292137276
1121 0.010286580574
1123 0.010286277483
1125 0.010285113710
1127 0.010269513561
1129 0.010263898878
1131 0.010263596541
1133 0.010262463831
1135 0.010247393644
1137 0.010242008528
1139 0.010241706945
1141 0.010240478450
1143 0.010223336188
1145 0.010216964021
1147 0.010216663147
1149 0.010215783583
1151 0.010202788431
1153 0.010198284423
1155 0.010197984350
1157 0.010196155999
1159 0.010195209679
1161 0.010161528194
1163 0.010141564769
1165 0.010141261143
1167 0.010140921209
1169 0.010005809587
1171 0.010005171594
1173 0.010004876767
1175 0.010004421650
1177 0.009978496504
1179 0.009966286824
1181 0.009965992628
1183 0.009965590923
1185 0.009964668610
1187 0.009949845374
1189 0.009949541239
1191 0.009949229324
1193 0.009946475731
1195 0.009934442827
1197 0.009931136880
1199 0.009930845613
1201 0.009928355555
1203 0.009896221288
1205 0.009877151543
1207 0.009876857203
1209 0.009876524960
1211 0.009756516458
1213 0.009755964097
1215 0.009755678011
1217 0.009755127164
1219 0.009738729125
1221 0.009732509671
1223 0.009732224715
1225 0.009731419499
1227 0.009719069809
1229 0.009714755928
1231 0.009714471722
1233 0.009712767354
1235 0.009711871039
1237 0.009689674110
1239 0.009679932340
1241 0.009679648283
1243 0.009679198249
1245 0.009655782921
1247 0.009645250636
1249 0.009644967429
1251 0.009644550123
1253 0.009616089926
1255 0.009601080055
1257 0.009600796507
1259 0.009600454517
1261 0.009599569662
1263 0.009571666603
1265 0.009571304535
1267 0.009571022725
1269 0.009570181791
1271 0.009550853453
1273 0.009550546349
1275 0.009550260231
1277 0.009548900388
1279 0.009533999738
1281 0.009533708163
1283 0.009533413558
1285 0.009531097245
1287 0.009530219441
1289 0.009529341726
1291 0.009528464100
1293 0.009511673328
1295 0.009507513911
1297 0.009507236309
1299 0.009506295856
1301 0.009494968551
1303 0.009491877877
1305 0.009491600850
1307 0.009489144898
1309 0.009468003295
1311 0.009458675943
1313 0.009458399129
1315 0.009457949031
1317 0.009436473685
1319 0.009427152819
1321 0.009426876969
1323 0.009426436296
1325 0.009404136457
1327 0.009394293114
1329 0.009394018138
1331 0.009393601879
1333 0.009368050218
1335 0.009355601445
1337 0.009355326767
1339 0.009354971499
1341 0.009354111514
1343 0.009336365766
1345 0.009336070590
1347 0.009335790144
1349 0.009334318126
1351 0.009317071651
1353 0.009316779105
1355 0.009316498488
1357 0.009314944879
1359 0.009295613580
1361 0.009295313355
1363 0.009295036240
1365 0.009293780567
1367 0.009280018469
1369 0.009279737258
1371 0.009279448556
1373 0.009276909289
1375 0.009262778006
1377 0.009259146239
1379 0.009258876660
1381 0.009257619481
1383 0.009242094435
1385 0.009238219677
1387 0.009237950725
1389 0.009236940547
1391 0.009225441879
1393 0.009222348023
1395 0.009222079627
1397 0.009219981453
1399 0.009219135049
1401 0.009199068211
1403 0.009190222843
1405 0.009189954708
1407 0.009189507123
1409 0.009169847494
1411 0.009161701173
1413 0.009161434054
1415 0.009160966308
1417 0.009143137903
1419 0.009136148799
1421 0.009135882753
1423 0.009135330524
1425 0.009121485416
1427 0.009116505072
1429 0.009116239980
1431 0.009115275760
1433 0.009102608661
1435 0.009098109787
1437 0.009097845322
1439 0.009096641500
1441 0.009076985018
1443 0.009068606996
1445 0.009068342785
1447 0.009067892254
1449 0.009049336940
1451 0.009041961799
1453 0.009041698630
1455 0.009041198705
1457 0.009025850012
1459 0.009020202139
1461 0.009019939998
1463 0.009019212580
1465 0.009007955221
1467 0.009004086797
1469 0.009003825329
1471 0.009002195894
1473 0.009001371278
1475 0.009000546744
1477 0.008981677551
1479 0.008981387473
1481 0.008981120839
1483 0.008979940952
1485 0.008967034346
1487 0.008966764408
1489 0.008966484701
1491 0.008963864948
1493 0.008939166940
1495 0.008938828932
1497 0.008938567445
1499 0.008937788262
1501 0.008918242888
1503 0.008917946470
1505 0.008917683124
1507 0.008916642455
1509 0.008902501969
1511 0.008902229643
1513 0.008901958163
1515 0.008900004077
1517 0.008899189635
1519 0.008898375273
1521 0.008897560992
1523 0.008881790642
1525 0.008877869245
1527 0.008877611672
1529 0.008876765931
1531 0.008866608195
1533 0.008863870231
1535 0.008863613157
1537 0.008861058729
1539 0.008076169150
1541 0.008075997149
1543 0.008075763304
1545 0.008073431104
1547 0.007841592209
1549 0.007841055755
1551 0.007840830191
1553 0.007840520711
1555 0.007839812011
1557 0.007827929974
1559 0.007827697086
1561 0.007827460650
1563 0.007825717159
1565 0.007825009975
1567 0.007819571538
1569 0.007817776027
1571 0.007817551550
1573 0.007817010059
1575 0.007806915226
1577 0.007804271403
1579 0.007804047938
1581 0.007802593241
1583 0.007801888410
1585 0.007793210602
1587 0.007790855915
1589 0.007790632842
1591 0.007790151066
1593 0.007789447497
1595 0.007788743998
1597 0.007780919577
1599 0.007780694254
1601 0.007780423632
1603 0.007779721045
1605 0.007773656907
1607 0.007771901619
1609 0.007771678796
1611 0.007771158974
1613 0.007770457322
1615 0.007764930352
1617 0.007764706574
1619 0.007764335822
1621 0.007763634857
1623 0.007757266205
1625 0.007757042241
1627 0.007756729447
1629 0.007756029247
1631 0.007746002610
1633 0.007745776201
1635 0.007745533311
1637 0.007744834234
1639 0.007744135228
1641 0.007729173901
1643 0.007728935361
1645 0.007728708875
1647 0.007727677946
1649 0.007713256338
1651 0.007713020071
1653 0.007712793452
1655 0.007711698005
1657 0.007695260563
1659 0.007695016992
1661 0.007694793108
1663 0.007693921473
1665 0.007681360492
1667 0.007681130450
1669 0.007680901559
1671 0.007679468495
1673 0.007678776005
1675 0.007671413984
1677 0.007671192147
1679 0.007670919670
1681 0.007670228027
1683 0.007665364252
1685 0.007663759372
1687 0.007663539525
1689 0.007662981473
1691 0.007656008081
1693 0.007654045558
1695 0.007653826682
1697 0.007653338228
1699 0.007652648326
1701 0.007640298245
1703 0.007640071112
1705 0.007639842417
1707 0.007638301113
1709 0.007626942473
1711 0.007622568108
1713 0.007622350358
1715 0.007621624586
1717 0.007611673466
1719 0.007608006446
1721 0.007607789185
1723 0.007606759721
1725 0.007606074412
1727 0.007598077275
1729 0.007597857478
1731 0.007597600480
1733 0.007596916071
1735 0.007589370032
1737 0.007587281867
1739 0.007587065151
1741 0.007586589677
1743 0.007585906350
1745 0.007579985494
1747 0.007578001423
1749 0.007577784787
1751 0.007577287507
1753 0.007576605092
1755 0.007569875349
1757 0.007569657026
1759 0.007569373666
1761 0.007568692028
1763 0.007555392004
1765 0.007555165001
1767 0.007554941500
1769 0.007553670095
1771 0.007537490537
1773 0.007537255348
1775 0.007537036022
1777 0.007536137708
1779 0.007525758734
1781 0.007525538305
1783 0.007525306838
1785 0.007523107398
1787 0.007508197569
1789 0.007507964312
1791 0.007507745370
1793 0.007506795033
1795 0.007493699914
1797 0.007493473234
1799 0.007493252267
1801 0.007492047774
1803 0.007486330435
1805 0.007484672591
1807 0.007484458741
1809 0.007483956503
1811 0.007471286428
1813 0.007466102823
1815 0.007465889832
1817 0.007465371868
1819 0.007455689447
1821 0.007452121292
1823 0.007451908857
1825 0.007450890087
1827 0.007450220008
1829 0.007441963567
1831 0.007441748191
1833 0.007441503211
1835 0.007440834044
1837 0.007430683423
1839 0.007428074867
1841 0.007427863175
1843 0.007426674626
1845 0.007426006899
1847 0.007417024122
1849 0.007416808224
1851 0.007416573224
1853 0.007415906476
1855 0.007415239793
1857 0.007407603141
1859 0.007407389334
1861 0.007407136962
1863 0.007406471129
1865 0.007399808329
1867 0.007397927353
1869 0.007397716409
1871 0.007397244836
1873 0.007396579962
1875 0.007385229734
1877 0.007385011500
1879 0.007384789501
1881 0.007383139830
1883 0.007382476322
1885 0.007376757704
1887 0.007374841320
1889 0.007374630955
1891 0.007374147257
1893 0.007373484619
1895 0.007367125176
1897 0.007366913212
1899 0.007366631924
1901 0.007365970014
1903 0.007354345928
1905 0.007354127966
1907 0.007353907951
1909 0.007352368421
1911 0.007351707889
1913 0.007345155276
1915 0.007344944081
1917 0.007344669719
1919 0.007344009932
1921 0.007329680500
1923 0.007329453326
1925 0.007329239788
1927 0.007328292484
1929 0.007315191982
1931 0.007314969575
1933 0.007314754874
1935 0.007313642886
1937 0.007309129159
1939 0.007307778607
1941 0.007307569617
1943 0.007307020301
1945 0.007301473876
1947 0.007299618782
1949 0.007299410691
1951 0.007298928916
1953 0.007298273543
1955 0.007292601834
1957 0.007292392452
1959 0.007292085014
1961 0.007291430302
1963 0.007283502672
1965 0.007283292275
1967 0.007283051103
1969 0.007282397262
1971 0.007273472912
1973 0.007271108662
1975 0.007270901768
1977 0.007269381262
1979 0.007268728738
1981 0.007268076276
1983 0.007267423877
1985 0.007266771541
1987 0.007256335408
1989 0.007256122402
1991 0.007255902012
1993 0.007254015467
1995 0.007253364422
1997 0.007245771545
1999 0.007245562256


==> figs/GroupLasso_conv_zeroSR1c_LS_time.dat <==
0.050975 96.435552681390
0.109754 49.367021293167
0.169852 49.281187361633
0.230096 48.600701046483
0.290523 47.493037341314
0.351309 47.446447784128
0.412057 46.261176396350
0.472500 42.304827945660
0.533009 42.269260694291
0.601401 36.265215476363
0.661776 31.411478087157
0.721888 31.388455733480
0.784601 29.982452639616
0.860444 29.875927512293
0.920893 29.816404087037
0.981973 29.743273424252
1.073254 24.464911319021
1.133723 24.443726105741
1.194005 24.429539160287
1.254262 13.143149415668
1.330411 10.969414914153
1.390754 10.965414122539
1.451167 10.143284384722
1.527206 10.137336027236
1.588384 10.132122368392
1.648980 10.113257944892
1.748167 6.715089557479
1.810900 6.714102797269
1.871294 6.712283583477
1.938211 6.661730007422
1.998449 6.659137720469
2.065501 6.652936743331
2.149370 6.265783036245
2.209979 6.262483778532
2.272366 6.260995648641
2.345442 6.198365247008
2.407950 6.091726201365
2.468418 6.090260985008
2.545210 6.086310985308
2.623682 5.807567461266
2.683947 5.684939103149
2.744281 5.683449472417
2.813736 5.667044428197
2.874401 5.665132057364
2.941466 5.663255041295
3.008700 2.473812114783
3.142804 2.471015496517
3.220923 2.470039425254
3.295314 2.467085944172
3.373637 2.422527802709
3.451108 2.422059062479
3.518206 2.421569832277
3.586875 2.317106810845
3.652319 2.310870562075
3.712489 2.310471843989
3.788357 2.304381193235
3.852185 2.301088086272
3.912844 2.300683442720
3.986675 1.891385321022
4.086385 1.890662955111
4.146345 1.890041857468
4.213367 1.889641126891
4.311586 1.612494961005
4.372339 1.612294438719
4.432748 1.612087213330
4.509273 1.532271494971
4.601520 1.531486175492
4.661714 1.530621257574
4.728347 1.530417235638
4.801352 1.450222773330
4.869662 1.449647985517
4.929882 1.449418169826
4.996999 1.449055339109
5.064335 1.430263016618
5.125031 1.427665982531
5.191897 1.427489738422
5.265167 1.426533383493
5.325716 1.425661458670
5.392865 1.425449800296
5.461846 1.344804625978
5.522893 1.326050236899
5.589992 1.325857513773
5.663451 1.325624382348
5.736847 1.324762472234
5.803419 1.324392177542
5.870376 1.280525155327
5.948965 1.280220134552
6.013805 1.279794675531
6.081539 1.279630737309
6.148619 1.183190148329
6.232306 1.183006740323
6.292423 1.182786301255
6.360686 1.182600971958
6.443179 1.147370912523
6.503629 1.142783764818
6.564728 1.142636948175
6.638286 1.142484290072
6.711397 1.135199458211
6.771648 1.134823519861
6.837190 1.134698203979
6.942543 1.116150168044
7.014333 1.109203698670
7.074739 1.107846889088
7.141837 1.107722643183
7.221123 1.107408124342
7.289638 1.093855454236
7.350295 1.093206899142
7.417177 1.093082983064
7.483989 1.071677639149
7.544253 1.071409858295
7.604239 1.071294216314
7.679071 1.069029224793
7.747266 0.790032050030
7.810485 0.788620319543
7.870642 0.788527276667
7.944222 0.788440284282
8.017847 0.788184152690
8.116193 0.585760718889
8.176761 0.585636884230
8.237333 0.585588712258
8.312752 0.584611951043
8.373723 0.569283144363
8.434587 0.569177592953
8.501761 0.569125462814
8.568941 0.564817808442
8.629962 0.564657120141
8.696821 0.564608705257
8.770614 0.518865351928
8.853787 0.518723638464
8.914275 0.518627849973
8.981288 0.518585698104
9.048639 0.417012779766
9.117587 0.411193087978
9.184663 0.411138549969
9.258345 0.411107807955
9.339250 0.411070692146
9.412348 0.410634524151
9.473856 0.410605802024
9.546613 0.410118802373
9.637848 0.379137949713
9.698305 0.379073445119
9.759278 0.379048426231
9.832346 0.378800053665
9.907074 0.225653725494
9.967366 0.225481603760
10.034017 0.225393422890
10.111510 0.225354280819
10.185045 0.225326668742
10.260045 0.225287161678
10.328228 0.224921135540
10.413267 0.224903201511
10.494093 0.224353608459
10.554560 0.216965829549
10.617819 0.216797003301
10.684337 0.216780159725
10.758897 0.212577339935
10.850978 0.212563009554
10.912432 0.212544927942
10.985592 0.212528608044
11.052325 0.210098126892
11.118994 0.209568751311
11.190360 0.209556888709
11.265008 0.209525459638
11.331959 0.208248333570
11.398561 0.208164957611
11.466356 0.208153497704
11.539299 0.198948664965
11.631661 0.198935869511
11.700442 0.198923068540
11.773452 0.198911229515
11.842677 0.191481333255
11.903118 0.191334414105
11.969484 0.191324884898
12.042458 0.191238689797
12.124842 0.138757013200
12.189651 0.138740057575
12.256304 0.138732444233
12.331175 0.138720657313
12.406744 0.138388815216
12.472832 0.138360960544
12.539532 0.138354283213
12.633306 0.138000160065
12.700478 0.137496225714
12.761049 0.137489233533
12.835665 0.137479797715
12.902483 0.135919758016
12.965274 0.135056208306
13.031509 0.135048379066
13.112726 0.135041997693
13.186030 0.135015156726
13.256703 0.134425350843
13.317336 0.134416375051
13.390669 0.134409747499
13.463498 0.128628984232
13.539418 0.128613811947
13.599985 0.128605492864
13.673152 0.128599842694
13.748253 0.111679275288
13.837242 0.111630217540
13.899259 0.111615948596
13.984488 0.111611263138
14.062663 0.109966711947
14.131035 0.109411238800
14.191173 0.109304226718
14.257703 0.109299508959
14.331889 0.109294661555
14.405136 0.097174159607
14.473393 0.097124647023
14.533455 0.097110901336
14.606988 0.097106990306
14.679719 0.096493423914
14.740131 0.096118655673
14.802352 0.096114346299
14.875472 0.096110153308
14.948402 0.091863076259
15.018237 0.091855672763
15.078369 0.091849467816
15.151437 0.091845808860
15.224258 0.089208201536
15.300153 0.089192503834
15.360625 0.089173608069
15.433660 0.089170133367
15.506447 0.088972384743
15.579987 0.088309845677
15.646661 0.088306395481
15.720588 0.088298087875
15.789423 0.087157497155
15.853261 0.087080218356
15.923630 0.087076841820
15.998928 0.087049013663
16.081317 0.067306035438
16.145202 0.067211496629
16.206969 0.067208185463
16.282967 0.067202904692
16.353507 0.066857330926
16.413931 0.066317711305
16.482228 0.066314135783
16.555049 0.066311224211
16.633149 0.066221296807
16.710375 0.063834228968
16.772122 0.063818473265
16.847303 0.063816063209
16.922440 0.063811779844
16.991808 0.063300829764
17.053687 0.063274516846
17.122271 0.063272166397
17.195445 0.063225874009
17.262225 0.061896110850
17.322861 0.061891663501
17.396833 0.061889370381
17.487448 0.061487617861
17.551010 0.061382435313
17.617693 0.061380091178
17.698168 0.061377501054
17.774258 0.059888799790
17.841174 0.059883358419
17.907576 0.059881162926
17.980408 0.059875907705
18.047336 0.059085147507
18.111305 0.059027935477
18.177900 0.059025781215
18.251529 0.059016407387
18.327577 0.055823941624
18.388019 0.055821260553
18.454581 0.055819252834
18.527455 0.055808529685
18.637849 0.050021940810
18.706165 0.050016834485
18.773995 0.050015032433
18.847064 0.050012473413
18.920080 0.049704773004
18.980550 0.049699220418
19.053275 0.049697455667
19.126370 0.049537177671
19.193134 0.049303833525
19.259830 0.049302047518
19.332887 0.049299919209
19.405686 0.048681103777
19.466498 0.048677352681
19.539299 0.048675635913
19.612062 0.048589822221
19.678629 0.048384177527
19.745207 0.048382471779
19.823829 0.048378085800
19.890545 0.047727221160
19.950953 0.047670821586
20.017637 0.047669135038
20.090938 0.047665406595
20.163540 0.043860957920
20.223942 0.043674240285
20.290071 0.043672432514
20.362777 0.043670011803
20.440956 0.043558874323
20.514075 0.043557313934
20.586846 0.043555590119
20.660275 0.042608927722
20.721139 0.042605614539
20.790871 0.042604138313
20.865223 0.042601398105
20.943221 0.042282114583
21.054376 0.042273742644
21.142305 0.042272284888
21.222270 0.042248495703
21.309375 0.040988231605
21.377856 0.040986581441
21.456116 0.040985172265
21.538258 0.040977789791
21.612722 0.036640636562
21.673151 0.036627609881
21.739779 0.036626324454
21.812418 0.036624884010
21.885215 0.035971633972
21.945812 0.035968810192
22.012439 0.035967583283
22.085363 0.035964966861
22.158555 0.035640923079
22.219043 0.035628767284
22.292088 0.035627557539
22.365016 0.035618400937
22.488858 0.029653977024
22.559124 0.029645628171
22.625812 0.029644548009
22.708950 0.029643216672
22.782038 0.029446328539
22.852497 0.029442161400
22.927007 0.029441130900
23.001554 0.028578678752
23.089107 0.028571759883
23.149539 0.028563093892
23.222257 0.028562138531
23.295189 0.028554643186
23.408657 0.024677836456
23.475225 0.024676744550
23.541848 0.024675913244
23.616346 0.024673567680
23.683179 0.024407345814
23.743707 0.024383301737
23.811779 0.024382483804
23.885144 0.024380538296
23.951878 0.024154630867
24.012546 0.024144063405
24.085289 0.024143261707
24.158131 0.024141274698
24.231208 0.023985942975
24.297825 0.023924421191
24.366022 0.023923580573
24.439120 0.023922758363
24.512534 0.021940400083
24.604588 0.021939583720
24.671058 0.021938485753
24.757981 0.021937760903
24.835881 0.021865724243
24.908800 0.021864764131
24.981319 0.021864051413
25.053991 0.021798048901
25.120454 0.021727819314
25.187065 0.021727097608
25.259734 0.021726249468
25.332770 0.021526477717
25.393340 0.021525258404
25.466710 0.021524561554
25.539489 0.021495659035
25.606231 0.021395512074
25.673062 0.021394821172
25.746033 0.021391486393
25.846163 0.020383740607
25.912734 0.020382037276
25.979081 0.020381374410
26.052032 0.020380571002
26.125403 0.020074403206
26.185754 0.020072983963
26.258578 0.020072341804
26.332764 0.020065515221
26.415212 0.018147533234
26.481973 0.018146899719
26.548762 0.018146319739
26.624468 0.018144464656
26.692654 0.016798833646
26.753289 0.016725539758
26.827359 0.016724969195
26.900264 0.016724411233
26.976128 0.016721564478
27.056648 0.016720957730
27.129432 0.016449556549
27.190040 0.016448587347
27.260330 0.016448069775
27.333576 0.016446954063
27.409390 0.016419499658
27.482399 0.016410601345
27.556213 0.016410085788
27.629052 0.016407711865
27.704905 0.016371825993
27.771441 0.016359631913
27.850576 0.016359117602
27.923876 0.016357866536
27.998941 0.016333274798
28.071782 0.016325357914
28.145204 0.016324845320
28.218072 0.016321711488
28.292781 0.016320094812
28.375376 0.016239005616
28.446341 0.016237946237
28.519317 0.016237435732
28.594152 0.016218175819
28.662771 0.016093004055
28.729182 0.016092499122
28.804773 0.016084311307
28.880543 0.015643403318
28.950119 0.015642968807
29.025061 0.015642479008
29.097802 0.015638341609
29.170645 0.015636796946
29.243617 0.015605812564
29.322750 0.015605290112
29.397714 0.015604781976
29.471039 0.015601461604
29.545114 0.015526309368
29.605632 0.015525359193
29.678254 0.015524872343
29.751492 0.015504320610
29.822335 0.015393827647
29.889568 0.015393345815
29.962482 0.015383403709
30.029203 0.015200861124
30.096129 0.015200336042
30.170087 0.015199849253
30.246772 0.015197479933
30.321041 0.015165412491
30.395094 0.015164894673
30.468066 0.015164405972
30.542514 0.015161682621
30.615273 0.015114123534
30.675858 0.015113501368
30.748519 0.015113025204
30.823646 0.015111555959
30.898898 0.015076832331
30.971431 0.015076304195
31.044134 0.015075822080
31.117121 0.015073530517
31.189907 0.015043092893
31.262876 0.015042584515
31.337875 0.015042097727
31.411411 0.015039138496
31.492109 0.014960498797
31.559922 0.014959285767
31.632772 0.014958818055
31.705479 0.014946550580
31.772147 0.014827834994
31.842600 0.014827368155
31.917306 0.014826768553
32.012003 0.014741401935
32.077022 0.014740724130
32.158138 0.014740235981
32.233861 0.014735985301
32.313094 0.014697410535
32.380266 0.014687814802
32.454049 0.014687355616
32.566637 0.014686402784
32.639817 0.014661289942
32.714987 0.014654443434
32.789781 0.014653986084
32.862375 0.014651761789
32.935457 0.014621619003
33.009591 0.014613662338
33.082511 0.014613206121
33.155314 0.014611751126
33.228298 0.014592421375
33.301597 0.014586951964
33.377632 0.014586496827
33.450674 0.014582077206
33.532947 0.013080951483
33.599959 0.013079140773
33.666368 0.013078721303
33.739856 0.013078129209
33.814379 0.013008395095
33.883206 0.013007072406
33.960635 0.013006662691
34.041174 0.012977396093
34.131025 0.012945243943
34.221604 0.012944833459
34.301261 0.012944275093
34.401923 0.012854166814
34.478081 0.012853170483
34.550739 0.012852765408
34.623581 0.012783227396
34.690262 0.012770143693
34.756930 0.012769736022
34.829951 0.012769286323
34.902914 0.012436033020
34.964203 0.012435092234
35.030636 0.012434701399
35.103087 0.012434240190
35.175741 0.012433019758
35.248745 0.012420793413
35.345741 0.012417024511
35.418739 0.012416637910
35.494527 0.012415765541
35.570703 0.012414547028
35.648439 0.012397753894
35.727725 0.012397360726
35.821143 0.012396924101
35.894153 0.012045982793
35.954421 0.012042973206
36.026992 0.012042603880
36.100776 0.012040545968
36.174406 0.012039381364
36.258211 0.011992926716
36.320768 0.011992272736
36.394758 0.011991903957
36.467853 0.011990962890
36.540709 0.011940231699
36.601355 0.011939464558
36.700894 0.011939098095
36.794107 0.011923183270
36.862644 0.011873559442
36.929490 0.011873195787
37.001801 0.011872095283
37.074398 0.011857363106
37.147448 0.011853415015
37.220399 0.011853052281
37.293414 0.011849147805
37.369696 0.011063360815
37.429791 0.011062059150
37.497354 0.011061725746
37.641952 0.011061246066
37.783893 0.010998320225
37.900803 0.010997472434
37.976609 0.010997143176
38.049195 0.010976760177
38.115621 0.010953352785
38.182031 0.010953024452
38.254584 0.010952530495
38.327430 0.010886737589
38.393739 0.010885801558
38.542350 0.010885477102
38.656886 0.010873728107
38.934262 0.010831944833
39.036706 0.010831622970
39.295413 0.010829571448
39.495827 0.010828556534
39.602304 0.010768107977
39.675846 0.010766757782
39.777890 0.010766438183
39.945076 0.010762365304
40.087695 0.010519516296
40.157782 0.010518090837
40.238525 0.010517776837
40.322634 0.010517386561
40.410794 0.010457057979
40.494952 0.010456619822
40.627396 0.010456265179
40.730235 0.010331783357
40.950198 0.010331209929
41.090678 0.010330904931
41.205462 0.010330260875
41.285995 0.010314680175
41.380165 0.010309100274
41.530278 0.010308796426
41.707962 0.010307636549
41.877845 0.010292137276
42.004436 0.010286580574
42.081499 0.010286277483
42.159087 0.010285113710
42.250005 0.010269513561
42.356390 0.010263898878
42.443927 0.010263596541
42.528381 0.010262463831
42.633034 0.010247393644
42.772560 0.010242008528
42.855328 0.010241706945
42.926255 0.010240478450
43.009854 0.010223336188
43.100844 0.010216964021
43.174564 0.010216663147
43.253805 0.010215783583
43.340503 0.010202788431
43.414929 0.010198284423
43.493245 0.010197984350
43.570548 0.010196155999
43.648967 0.010195209679
43.781325 0.010161528194
43.859804 0.010141564769
43.936455 0.010141261143
44.020459 0.010140921209
44.108866 0.010005809587
44.178478 0.010005171594
44.255079 0.010004876767
44.343086 0.010004421650
44.427031 0.009978496504
44.508032 0.009966286824
44.587247 0.009965992628
44.674824 0.009965590923
44.759093 0.009964668610
44.848347 0.009949845374
44.932842 0.009949541239
45.021203 0.009949229324
45.119442 0.009946475731
45.232617 0.009934442827
45.318290 0.009931136880
45.412565 0.009930845613
45.522485 0.009928355555
45.610620 0.009896221288
45.687586 0.009877151543
45.764145 0.009876857203
45.859682 0.009876524960
45.943875 0.009756516458
46.017511 0.009755964097
46.101596 0.009755678011
46.189779 0.009755127164
46.273524 0.009738729125
46.369175 0.009732509671
46.458286 0.009732224715
46.542513 0.009731419499
46.630758 0.009719069809
46.714813 0.009714755928
46.803950 0.009714471722
46.888304 0.009712767354
46.976787 0.009711871039
47.061017 0.009689674110
47.145704 0.009679932340
47.224380 0.009679648283
47.307691 0.009679198249
47.404607 0.009655782921
47.481879 0.009645250636
47.563576 0.009644967429
47.648547 0.009644550123
47.737610 0.009616089926
47.814660 0.009601080055
47.914162 0.009600796507
47.998876 0.009600454517
48.104961 0.009599569662
48.183739 0.009571666603
48.261638 0.009571304535
48.396851 0.009571022725
48.491028 0.009570181791
48.565156 0.009550853453
48.648707 0.009550546349
48.737702 0.009550260231
48.815991 0.009548900388
48.937745 0.009533999738
49.060607 0.009533708163
49.156601 0.009533413558
49.275780 0.009531097245
49.427187 0.009530219441
49.505708 0.009529341726
49.584489 0.009528464100
49.698039 0.009511673328
49.846105 0.009507513911
49.980138 0.009507236309
50.090822 0.009506295856
50.184972 0.009494968551
50.272446 0.009491877877
50.357231 0.009491600850
50.435513 0.009489144898
50.517267 0.009468003295
50.644959 0.009458675943
50.744006 0.009458399129
50.842650 0.009457949031
50.969621 0.009436473685
51.115613 0.009427152819
51.195005 0.009426876969
51.270018 0.009426436296
51.345505 0.009404136457
51.412162 0.009394293114
51.479077 0.009394018138
51.551770 0.009393601879
51.624647 0.009368050218
51.691359 0.009355601445
51.758234 0.009355326767
51.833644 0.009354971499
51.906160 0.009354111514
51.996804 0.009336365766
52.124425 0.009336070590
52.208941 0.009335790144
52.293274 0.009334318126
52.400028 0.009317071651
52.496567 0.009316779105
52.633142 0.009316498488
52.714651 0.009314944879
52.793664 0.009295613580
52.883369 0.009295313355
52.957898 0.009295036240
53.048369 0.009293780567
53.120922 0.009280018469
53.193661 0.009279737258
53.266429 0.009279448556
53.339214 0.009276909289
53.411762 0.009262778006
53.484393 0.009259146239
53.556958 0.009258876660
53.629778 0.009257619481
53.702364 0.009242094435
53.774986 0.009238219677
53.850712 0.009237950725
53.923174 0.009236940547
53.995792 0.009225441879
54.068195 0.009222348023
54.141060 0.009222079627
54.213718 0.009219981453
54.286245 0.009219135049
54.387311 0.009199068211
54.453970 0.009190222843
54.526724 0.009189954708
54.599244 0.009189507123
54.671981 0.009169847494
54.738376 0.009161701173
54.816844 0.009161434054
54.889427 0.009160966308
54.962022 0.009143137903
55.034905 0.009136148799
55.108207 0.009135882753
55.180995 0.009135330524
55.253692 0.009121485416
55.327327 0.009116505072
55.400167 0.009116239980
55.473439 0.009115275760
55.547363 0.009102608661
55.621776 0.009098109787
55.695715 0.009097845322
55.772019 0.009096641500
55.847912 0.009076985018
55.916143 0.009068606996
55.990122 0.009068342785
56.064623 0.009067892254
56.137414 0.009049336940
56.210059 0.009041961799
56.282614 0.009041698630
56.355413 0.009041198705
56.435000 0.009025850012
56.511495 0.009020202139
56.588233 0.009019939998
56.661150 0.009019212580
56.733847 0.009007955221
56.806570 0.009004086797
56.879300 0.009003825329
56.955798 0.009002195894
57.028354 0.009001371278
57.101001 0.009000546744
57.173913 0.008981677551
57.254726 0.008981387473
57.327451 0.008981120839
57.400059 0.008979940952
57.472764 0.008967034346
57.545381 0.008966764408
57.618151 0.008966484701
57.690890 0.008963864948
57.763390 0.008939166940
57.840026 0.008938828932
57.912616 0.008938567445
57.985139 0.008937788262
58.083279 0.008918242888
58.156306 0.008917946470
58.229151 0.008917683124
58.302429 0.008916642455
58.375726 0.008902501969
58.448698 0.008902229643
58.521687 0.008901958163
58.594934 0.008900004077
58.667709 0.008899189635
58.740759 0.008898375273
58.820153 0.008897560992
58.893224 0.008881790642
58.966190 0.008877869245
59.039113 0.008877611672
59.112330 0.008876765931
59.185188 0.008866608195
59.258096 0.008863870231
59.334385 0.008863613157
59.407211 0.008861058729
59.489857 0.008076169150
59.556753 0.008075997149
59.629816 0.008075763304
59.703089 0.008073431104
59.777702 0.007841592209
59.850917 0.007841055755
59.924071 0.007840830191
59.997012 0.007840520711
60.070046 0.007839812011
60.143111 0.007827929974
60.216266 0.007827697086
60.289963 0.007827460650
60.364837 0.007825717159
60.437817 0.007825009975
60.510933 0.007819571538
60.583720 0.007817776027
60.656666 0.007817551550
60.729455 0.007817010059
60.808496 0.007806915226
60.881952 0.007804271403
60.954936 0.007804047938
61.027821 0.007802593241
61.101366 0.007801888410
61.174254 0.007793210602
61.247111 0.007790855915
61.320373 0.007790632842
61.393713 0.007790151066
61.466584 0.007789447497
61.539570 0.007788743998
61.612644 0.007780919577
61.685459 0.007780694254
61.785768 0.007780423632
61.864444 0.007779721045
61.937790 0.007773656907
62.011372 0.007771901619
62.084278 0.007771678796
62.157598 0.007771158974
62.230433 0.007770457322
62.303344 0.007764930352
62.376288 0.007764706574
62.449741 0.007764335822
62.524714 0.007763634857
62.601844 0.007757266205
62.678579 0.007757042241
62.753889 0.007756729447
62.829680 0.007756029247
62.903655 0.007746002610
62.977679 0.007745776201
63.052408 0.007745533311
63.125325 0.007744834234
63.197925 0.007744135228
63.270719 0.007729173901
63.343616 0.007728935361
63.416334 0.007728708875
63.488733 0.007727677946
63.561141 0.007713256338
63.633778 0.007713020071
63.706611 0.007712793452
63.779286 0.007711698005
63.855623 0.007695260563
63.928761 0.007695016992
64.001428 0.007694793108
64.073985 0.007693921473
64.146515 0.007681360492
64.219101 0.007681130450
64.291711 0.007680901559
64.364283 0.007679468495
64.436927 0.007678776005
64.509609 0.007671413984
64.582330 0.007671192147
64.654925 0.007670919670
64.727356 0.007670228027
64.805667 0.007665364252
64.878473 0.007663759372
64.951419 0.007663539525
65.024600 0.007662981473
65.097531 0.007656008081
65.170278 0.007654045558
65.242964 0.007653826682
65.315875 0.007653338228
65.388548 0.007652648326
65.490715 0.007640298245
65.563416 0.007640071112
65.636239 0.007639842417
65.708930 0.007638301113
65.781736 0.007626942473
65.856258 0.007622568108
65.929000 0.007622350358
66.001464 0.007621624586
66.074022 0.007611673466
66.146887 0.007608006446
66.219403 0.007607789185
66.292856 0.007606759721
66.365483 0.007606074412
66.438205 0.007598077275
66.510797 0.007597857478
66.583410 0.007597600480
66.656007 0.007596916071
66.728652 0.007589370032
66.806569 0.007587281867
66.879269 0.007587065151
66.951906 0.007586589677
67.024473 0.007585906350
67.097520 0.007579985494
67.170108 0.007578001423
67.242898 0.007577784787
67.315887 0.007577287507
67.388766 0.007576605092
67.461800 0.007569875349
67.534661 0.007569657026
67.607392 0.007569373666
67.680095 0.007568692028
67.754869 0.007555392004
67.827651 0.007555165001
67.900220 0.007554941500
67.973121 0.007553670095
68.046170 0.007537490537
68.118840 0.007537255348
68.191333 0.007537036022
68.264219 0.007536137708
68.337188 0.007525758734
68.409722 0.007525538305
68.482486 0.007525306838
68.555352 0.007523107398
68.628114 0.007508197569
68.700746 0.007507964312
68.773647 0.007507745370
68.848306 0.007506795033
68.920962 0.007493699914
68.993573 0.007493473234
69.066542 0.007493252267
69.151779 0.007492047774
69.225683 0.007486330435
69.299128 0.007484672591
69.371969 0.007484458741
69.444653 0.007483956503
69.517240 0.007471286428
69.589841 0.007466102823
69.662419 0.007465889832
69.735212 0.007465371868
69.809535 0.007455689447
69.882166 0.007452121292
69.954801 0.007451908857
70.027669 0.007450890087
70.100964 0.007450220008
70.173749 0.007441963567
70.246401 0.007441748191
70.318948 0.007441503211
70.391651 0.007440834044
70.464450 0.007430683423
70.537232 0.007428074867
70.609833 0.007427863175
70.682329 0.007426674626
70.755356 0.007426006899
70.828347 0.007417024122
70.901150 0.007416808224
70.973854 0.007416573224
71.046320 0.007415906476
71.118812 0.007415239793
71.191782 0.007407603141
71.264780 0.007407389334
71.338849 0.007407136962
71.411328 0.007406471129
71.484674 0.007399808329
71.557369 0.007397927353
71.630340 0.007397716409
71.702883 0.007397244836
71.775428 0.007396579962
71.847962 0.007385229734
71.920572 0.007385011500
71.993340 0.007384789501
72.066037 0.007383139830
72.138514 0.007382476322
72.210999 0.007376757704
72.283614 0.007374841320
72.356454 0.007374630955
72.444454 0.007374147257
72.526025 0.007373484619
72.602112 0.007367125176
72.686865 0.007366913212
72.763219 0.007366631924
72.890862 0.007365970014
73.002222 0.007354345928
73.075135 0.007354127966
73.147766 0.007353907951
73.222685 0.007352368421
73.295653 0.007351707889
73.368575 0.007345155276
73.441244 0.007344944081
73.514573 0.007344669719
73.589320 0.007344009932
73.661847 0.007329680500
73.738015 0.007329453326
73.810736 0.007329239788
73.884051 0.007328292484
73.956989 0.007315191982
74.034921 0.007314969575
74.108079 0.007314754874
74.180655 0.007313642886
74.254659 0.007309129159
74.327359 0.007307778607
74.399901 0.007307569617
74.472444 0.007307020301
74.545319 0.007301473876
74.617846 0.007299618782
74.690589 0.007299410691
74.763297 0.007298928916
74.841637 0.007298273543
74.914362 0.007292601834
74.987068 0.007292392452
75.059969 0.007292085014
75.132832 0.007291430302
75.205750 0.007283502672
75.278671 0.007283292275
75.351634 0.007283051103
75.424150 0.007282397262
75.497350 0.007273472912
75.569874 0.007271108662
75.642562 0.007270901768
75.715420 0.007269381262
75.787838 0.007268728738
75.860576 0.007268076276
75.933021 0.007267423877
76.005628 0.007266771541
76.078269 0.007256335408
76.151015 0.007256122402
76.223595 0.007255902012
76.296316 0.007254015467
76.368857 0.007253364422
76.441686 0.007245771545
76.515044 0.007245562256


==> figs/LASSO_test4_ASA_time.dat <==
    0  736.229590347732
4.682165e-01  0.931949741300
7.357687e-01  0.730014701970
1.003321e+00  0.610434674981
1.270873e+00  0.515146516391
1.538426e+00  0.443013650111
1.805978e+00  0.377420505350
2.073530e+00  0.349982441648
2.341082e+00  0.329880849875
2.608635e+00  0.307186536628
2.876187e+00  0.284553902821
3.143739e+00  0.264536913595
3.411291e+00  0.250660106884
3.678844e+00  0.226456368864
3.946396e+00  0.203204152739
4.213948e+00  0.184202763064
4.481500e+00  0.170536581392
4.749053e+00  0.159098838354
5.016605e+00  0.149016456677
5.284157e+00  0.140924114484
5.551710e+00  0.129924212707
5.819262e+00  0.123148171729
6.086814e+00  0.113873892846
6.354366e+00  0.108642859608
6.621919e+00  0.102412157975
6.889471e+00  0.095771707362
7.157023e+00  0.088821661251
7.424575e+00  0.082942360898
7.692128e+00  0.077419928190
7.959680e+00  0.070461771981
8.227232e+00  0.066988597807
8.494784e+00  0.062893071300
8.762337e+00  0.060155323129
9.029889e+00  0.056656003041
9.297441e+00  0.053795267420
9.564993e+00  0.050623307393
9.832546e+00  0.049023493949
1.010010e+01  0.047564727052
1.036765e+01  0.043398965659
1.063520e+01  0.041540967251
1.090275e+01  0.040190509980
1.117031e+01  0.036662343329
1.143786e+01  0.034390863618
1.170541e+01  0.031947183679
1.197296e+01  0.030312262747
1.224052e+01  0.029377466783
1.250807e+01  0.028578716743
1.277562e+01  0.027360055253
1.304317e+01  0.026211641836
1.331073e+01  0.025114134442
1.357828e+01  0.023354928902
1.384583e+01  0.022831519415
1.411338e+01  0.021485656685
1.438093e+01  0.020309274327
1.464849e+01  0.019535113712
1.491604e+01  0.019130203023
1.518359e+01  0.018747221234
1.545114e+01  0.017612391536
1.571870e+01  0.016997682192
1.598625e+01  0.016340905944
1.625380e+01  0.016053102172
1.652135e+01  0.015424654653
1.678890e+01  0.014856415939
1.705646e+01  0.014503949490
1.732401e+01  0.014328613616
1.759156e+01  0.013771564330
1.785911e+01  0.013199390557
1.812667e+01  0.012912199304
1.839422e+01  0.012597560837
1.866177e+01  0.011888667660
1.892932e+01  0.011223835424
1.919688e+01  0.011045024230
1.946443e+01  0.010845956933
1.973198e+01  0.010605328188
1.999953e+01  0.010380296667
2.026708e+01  0.009377630711
2.053464e+01  0.008947641894
2.080219e+01  0.008618209005
2.106974e+01  0.008497422601
2.133729e+01  0.008315034099
2.160485e+01  0.007874240666
2.187240e+01  0.007318165786
2.213995e+01  0.007109319240
2.240750e+01  0.006992446876
2.267505e+01  0.006900597415
2.294261e+01  0.006778495812
2.321016e+01  0.006452934643
2.347771e+01  0.006129762200
2.374526e+01  0.005956586902
2.401282e+01  0.005859589324
2.428037e+01  0.005788640268
2.454792e+01  0.005542510630
2.481547e+01  0.005468198986
2.508302e+01  0.005207438787
2.535058e+01  0.005003727567
2.561813e+01  0.004952009914
2.588568e+01  0.004865885465
2.615323e+01  0.004709608710
2.642079e+01  0.004658114724
2.668834e+01  0.004502663538
2.695589e+01  0.004372649150
2.722344e+01  0.004320028298
2.749100e+01  0.004258451127
2.775855e+01  0.004123264667
2.802610e+01  0.004060836454
2.829365e+01  0.004009545012
2.856120e+01  0.003900616150
2.882876e+01  0.003821323683
2.909631e+01  0.003775735692
2.936386e+01  0.003683461430
2.963141e+01  0.003649371960
2.989897e+01  0.003388832049
3.016652e+01  0.003336845531
3.043407e+01  0.003308623278
3.070162e+01  0.003208128334
3.096917e+01  0.003165365151
3.123673e+01  0.003089252325
3.150428e+01  0.003056740225
3.177183e+01  0.003002960084
3.203938e+01  0.002954607922
3.230694e+01  0.002897867323
3.257449e+01  0.002760438821
3.284204e+01  0.002646433432
3.310959e+01  0.002584647534
3.337715e+01  0.002532657996
3.364470e+01  0.002493065368
3.391225e+01  0.002474055299
3.417980e+01  0.002443711282
3.444735e+01  0.002418587285
3.471491e+01  0.002385006860
3.498246e+01  0.002367088578
3.525001e+01  0.002254881133
3.551756e+01  0.002217213005
3.578512e+01  0.002189499123
3.605267e+01  0.002175069795
3.632022e+01  0.002105187367
3.658777e+01  0.002055811039
3.685532e+01  0.002026246949
3.712288e+01  0.001975364853
3.739043e+01  0.001963545227
3.765798e+01  0.001863544572
3.792553e+01  0.001849597741
3.819309e+01  0.001835221282
3.846064e+01  0.001819776787
3.872819e+01  0.001803652716
3.899574e+01  0.001755539842
3.926329e+01  0.001736226771
3.953085e+01  0.001721880783
3.979840e+01  0.001706445570
4.006595e+01  0.001681932058
4.033350e+01  0.001633273854
4.060106e+01  0.001570298180
4.086861e+01  0.001539510385
4.113616e+01  0.001524696994
4.140371e+01  0.001466208003
4.167127e+01  0.001451791334
4.193882e+01  0.001432918453
4.220637e+01  0.001420734215
4.247392e+01  0.001412638797
4.274147e+01  0.001399067351
4.300903e+01  0.001391196750
4.327658e+01  0.001371122445
4.354413e+01  0.001355455976
4.381168e+01  0.001345744301
4.407924e+01  0.001336408366
4.434679e+01  0.001328738227
4.461434e+01  0.001288417948
4.488189e+01  0.001277848339
4.514944e+01  0.001270401192
4.541700e+01  0.001262780518
4.568455e+01  0.001255379829
4.595210e+01  0.001241284902
4.621965e+01  0.001232035430
4.648721e+01  0.001214281389
4.675476e+01  0.001204173594
4.702231e+01  0.001198904385
4.728986e+01  0.001154153494
4.755742e+01  0.001146802760
4.782497e+01  0.001137868764
4.809252e+01  0.001122714838
4.836007e+01  0.001104281435
4.862762e+01  0.001097218113
4.889518e+01  0.001088967754
4.916273e+01  0.001079673098
4.943028e+01  0.001064408311
4.969783e+01  0.001057359965
4.996539e+01  0.001050745077
5.023294e+01  0.001043002324
5.050049e+01  0.001038488569
5.076804e+01  0.001002338848
5.103559e+01  0.000983942971
5.130315e+01  0.000977386018
5.157070e+01  0.000972673547
5.183825e+01  0.000946807579
5.210580e+01  0.000941543340
5.237336e+01  0.000936935585
5.264091e+01  0.000901365608
5.290846e+01  0.000891724607
5.317601e+01  0.000887501056
5.344357e+01  0.000880549284
5.371112e+01  0.000866253598
5.397867e+01  0.000847618957
5.424622e+01  0.000837407959
5.451377e+01  0.000827940464
5.478133e+01  0.000818813793
5.504888e+01  0.000813532675
5.531643e+01  0.000808938841
5.558398e+01  0.000791111276
5.585154e+01  0.000768647335
5.611909e+01  0.000763579096
5.638664e+01  0.000755575425
5.665419e+01  0.000751143064
5.692174e+01  0.000737222617
5.718930e+01  0.000728739517
5.745685e+01  0.000723557858
5.772440e+01  0.000709193922
5.799195e+01  0.000703980274
5.825951e+01  0.000700040834
5.852706e+01  0.000687547116
5.879461e+01  0.000685494894
5.906216e+01  0.000678266859
5.932971e+01  0.000661630422
5.959727e+01  0.000655503439
5.986482e+01  0.000645524167
6.013237e+01  0.000637484464
6.039992e+01  0.000627130319
6.066748e+01  0.000616306833
6.093503e+01  0.000611237033
6.120258e+01  0.000600504053
6.147013e+01  0.000590377178
6.173769e+01  0.000577668254
6.200524e+01  0.000563164826
6.227279e+01  0.000558903265
6.254034e+01  0.000554070440
6.280789e+01  0.000529614495
6.307545e+01  0.000499079971
6.334300e+01  0.000492241321
6.361055e+01  0.000485897609
6.387810e+01  0.000481152402
6.414566e+01  0.000466223386
6.441321e+01  0.000461205185
6.468076e+01  0.000458960466
6.494831e+01  0.000432332447
6.521586e+01  0.000420789533
6.548342e+01  0.000418864135
6.575097e+01  0.000408405915
6.601852e+01  0.000398216635
6.628607e+01  0.000394633322
6.655363e+01  0.000392246174
6.682118e+01  0.000389811007
6.708873e+01  0.000385085348
6.735628e+01  0.000379584658
6.762384e+01  0.000358383925
6.789139e+01  0.000354159928
6.815894e+01  0.000329826838
6.842649e+01  0.000315344276
6.869404e+01  0.000312430394
6.896160e+01  0.000306202927
6.922915e+01  0.000301983751
6.949670e+01  0.000300213812
6.976425e+01  0.000278706573
7.003181e+01  0.000262102611
7.029936e+01  0.000260138081
7.056691e+01  0.000257904340
7.083446e+01  0.000256800346
7.110201e+01  0.000254929263
7.136957e+01  0.000252702242
7.163712e+01  0.000250447254
7.190467e+01  0.000247964584
7.217222e+01  0.000245607462
7.243978e+01  0.000238324409
7.270733e+01  0.000233676353
7.297488e+01  0.000228350721
7.324243e+01  0.000225255200
7.350998e+01  0.000204407986
7.377754e+01  0.000187147097
7.404509e+01  0.000182735777
7.431264e+01  0.000180194221
7.458019e+01  0.000177745575
7.484775e+01  0.000175629308
7.511530e+01  0.000174258732
7.538285e+01  0.000173235683
7.565040e+01  0.000172006538
7.591796e+01  0.000170865462
7.618551e+01  0.000165453999
7.645306e+01  0.000160602415
7.672061e+01  0.000158911215
7.698816e+01  0.000157637534
7.725572e+01  0.000153819913
7.752327e+01  0.000152923433
7.779082e+01  0.000145717602
7.805837e+01  0.000144726803
7.832593e+01  0.000143672435
7.859348e+01  0.000142770516
7.886103e+01  0.000142139404
7.912858e+01  0.000140463608
7.939613e+01  0.000132524032
7.966369e+01  0.000131656898
7.993124e+01  0.000129016776
8.019879e+01  0.000127864240
8.046634e+01  0.000126957317
8.073390e+01  0.000124003797
8.100145e+01  0.000122330343
8.126900e+01  0.000121494957
8.153655e+01  0.000117144292
8.180411e+01  0.000114221230
8.207166e+01  0.000113658654
8.233921e+01  0.000109948569
8.260676e+01  0.000109054507
8.287431e+01  0.000107885464
8.314187e+01  0.000107358980
8.340942e+01  0.000106762003
8.367697e+01  0.000105261982
8.394452e+01  0.000104794286
8.421208e+01  0.000104322051
8.447963e+01  0.000103714322
8.474718e+01  0.000103339968
8.501473e+01  0.000100649431
8.528228e+01  0.000098526843
8.554984e+01  0.000098080944
8.581739e+01  0.000097155074
8.608494e+01  0.000094569381
8.635249e+01  0.000092285934
8.662005e+01  0.000090852172
8.688760e+01  0.000089774490
8.715515e+01  0.000089277167
8.742270e+01  0.000088878697
8.769025e+01  0.000088330919
8.795781e+01  0.000087683194
8.822536e+01  0.000085347504
8.849291e+01  0.000083131269
8.876046e+01  0.000082509846
8.902802e+01  0.000082183117
8.929557e+01  0.000081000617
8.956312e+01  0.000080093962
8.983067e+01  0.000079107902
9.009823e+01  0.000078607626
9.036578e+01  0.000077881255
9.063333e+01  0.000077402711
9.090088e+01  0.000076762543
9.116843e+01  0.000075974362
9.143599e+01  0.000075446146
9.170354e+01  0.000074524691
9.197109e+01  0.000071646374
9.223864e+01  0.000070224085
9.250620e+01  0.000069011046
9.277375e+01  0.000068547982
9.304130e+01  0.000067975921
9.330885e+01  0.000067511606
9.357640e+01  0.000067237029
9.384396e+01  0.000066747336
9.411151e+01  0.000065728579
9.437906e+01  0.000064882729
9.464661e+01  0.000064526004
9.491417e+01  0.000063678516
9.518172e+01  0.000062889730
9.544927e+01  0.000062586631
9.571682e+01  0.000060712976
9.598438e+01  0.000059042805
9.625193e+01  0.000058674745
9.651948e+01  0.000058404553
9.678703e+01  0.000057913555
9.705458e+01  0.000057595021
9.732214e+01  0.000057091157
9.758969e+01  0.000056903779
9.785724e+01  0.000056747627
9.812479e+01  0.000056242441
9.839235e+01  0.000055750265
9.865990e+01  0.000053291141
9.892745e+01  0.000052027882
9.919500e+01  0.000051247870
9.946255e+01  0.000050646017
9.973011e+01  0.000049307449
9.999766e+01  0.000048045401
1.002652e+02  0.000047674008
1.005328e+02  0.000047361810
1.008003e+02  0.000046953451
1.010679e+02  0.000044311117
1.013354e+02  0.000043083682
1.016030e+02  0.000042393866
1.018705e+02  0.000042130815
1.021381e+02  0.000041745860
1.024056e+02  0.000041542002
1.026732e+02  0.000041271213
1.029407e+02  0.000041011015
1.032083e+02  0.000040777334
1.034758e+02  0.000040661929
1.037434e+02  0.000040493615
1.040109e+02  0.000040332461
1.042785e+02  0.000040225118
1.045460e+02  0.000039903532
1.048136e+02  0.000039643670
1.050812e+02  0.000039523380
1.053487e+02  0.000039144329
1.056163e+02  0.000038685982
1.058838e+02  0.000038170675
1.061514e+02  0.000037488078
1.064189e+02  0.000036794384
1.066865e+02  0.000036252918
1.069540e+02  0.000036138193
1.072216e+02  0.000035388238
1.074891e+02  0.000035100466
1.077567e+02  0.000034859458
1.080242e+02  0.000034661018
1.082918e+02  0.000034500622
1.085593e+02  0.000033494934
1.088269e+02  0.000032775925
1.090944e+02  0.000032275465
1.093620e+02  0.000032087973
1.096295e+02  0.000031966306
1.098971e+02  0.000031610247
1.101646e+02  0.000031431236
1.104322e+02  0.000031170619
1.106997e+02  0.000030956000
1.109673e+02  0.000030844865
1.112349e+02  0.000030669145
1.115024e+02  0.000029174186
1.117700e+02  0.000028873976
1.120375e+02  0.000028337694
1.123051e+02  0.000027759070
1.125726e+02  0.000027647964
1.128402e+02  0.000027466872
1.131077e+02  0.000027354176
1.133753e+02  0.000027226746
1.136428e+02  0.000026941691
1.139104e+02  0.000026941691
1.141779e+02  0.000026718080
1.144455e+02  0.000026634749
1.147130e+02  0.000026571362
1.149806e+02  0.000026490188
1.152481e+02  0.000025012519
1.155157e+02  0.000024561275
1.157832e+02  0.000023965135
1.160508e+02  0.000021352049
1.163183e+02  0.000019094656
1.165859e+02  0.000017512023
1.168535e+02  0.000016901590
1.171210e+02  0.000016633150
1.173886e+02  0.000016251770
1.176561e+02  0.000015727422
1.179237e+02  0.000015271528
1.181912e+02  0.000014978626
1.184588e+02  0.000014685786
1.187263e+02  0.000014355814
1.189939e+02  0.000013931585
1.192614e+02  0.000013824157
1.195290e+02  0.000013355089
1.197965e+02  0.000013251743
1.200641e+02  0.000013170477
1.203316e+02  0.000013119152
1.205992e+02  0.000013000463
1.208667e+02  0.000012822570
1.211343e+02  0.000012500216
1.214018e+02  0.000012080536
1.216694e+02  0.000011997735
1.219369e+02  0.000011624013
1.222045e+02  0.000009814199
1.224720e+02  0.000009165833
1.227396e+02  0.000008982452
1.230072e+02  0.000008930348
1.232747e+02  0.000008726861
1.235423e+02  0.000008605462
1.238098e+02  0.000008566346
1.240774e+02  0.000008375721
1.243449e+02  0.000008215055
1.246125e+02  0.000007741830
1.248800e+02  0.000007536597
1.251476e+02  0.000007228172
1.254151e+02  0.000007179877
1.256827e+02  0.000007127069
1.259502e+02  0.000006942300
1.262178e+02  0.000006778438
1.264853e+02  0.000006688252
1.267529e+02  0.000006636423
1.270204e+02  0.000006595152
1.272880e+02  0.000006357722
1.275555e+02  0.000006281727
1.278231e+02  0.000006109369
1.280906e+02  0.000005998814
1.283582e+02  0.000005948651
1.286258e+02  0.000005896755
1.288933e+02  0.000005877224
1.291609e+02  0.000005498998
1.294284e+02  0.000005360652
1.296960e+02  0.000005204793
1.299635e+02  0.000005130534
1.302311e+02  0.000005065778
1.304986e+02  0.000005002500
1.307662e+02  0.000004930680
1.310337e+02  0.000004895577
1.313013e+02  0.000004822732
1.315688e+02  0.000004766624
1.318364e+02  0.000004732392
1.321039e+02  0.000004669784
1.323715e+02  0.000004654168
1.326390e+02  0.000004603534
1.329066e+02  0.000004574271
1.331741e+02  0.000004173814
1.334417e+02  0.000003873136
1.337092e+02  0.000003598760
1.339768e+02  0.000003544568
1.342443e+02  0.000003520742
1.345119e+02  0.000003495082
1.347795e+02  0.000003454472
1.350470e+02  0.000003454472
1.353146e+02  0.000003390230
1.355821e+02  0.000003244882
1.358497e+02  0.000003244882
1.361172e+02  0.000003141961
1.363848e+02  0.000003110805
1.366523e+02  0.000003044936
1.369199e+02  0.000002903261
1.371874e+02  0.000002874527
1.374550e+02  0.000002825108
1.377225e+02  0.000002722883
1.379901e+02  0.000002473985
1.382576e+02  0.000002249921
1.385252e+02  0.000002249921
1.387927e+02  0.000002019146
1.390603e+02  0.000001978010
1.393278e+02  0.000001958003
1.395954e+02  0.000001896287
1.398629e+02  0.000001777675
1.401305e+02  0.000001745788
1.403981e+02  0.000001724101
1.406656e+02  0.000001680470
1.409332e+02  0.000001647259
1.412007e+02  0.000001593746
1.414683e+02  0.000001495442
1.417358e+02  0.000001456874
1.420034e+02  0.000001435830
1.422709e+02  0.000001419057
1.425385e+02  0.000001393266
1.428060e+02  0.000001363447
1.430736e+02  0.000001336472
1.433411e+02  0.000001279084
1.436087e+02  0.000001275473
1.438762e+02  0.000001268739
1.441438e+02  0.000001233214
1.444113e+02  0.000001215150
1.446789e+02  0.000001199456
1.449464e+02  0.000001178115
1.452140e+02  0.000001167421
1.454815e+02  0.000001167421
1.457491e+02  0.000001143471
1.460166e+02  0.000001130606
1.462842e+02  0.000001121737
1.465518e+02  0.000001110454
1.468193e+02  0.000001106335
1.470869e+02  0.000001092870
1.473544e+02  0.000001068846
1.476220e+02  0.000001022587
1.478895e+02  0.000001009870
1.481571e+02  0.000000982921
1.484246e+02  0.000000958233
1.486922e+02  0.000000948386
1.489597e+02  0.000000937239
1.492273e+02  0.000000924763
1.494948e+02  0.000000900534
1.497624e+02  0.000000878527
1.500299e+02  0.000000845159
1.502975e+02  0.000000823982
1.505650e+02  0.000000806057
1.508326e+02  0.000000797653
1.511001e+02  0.000000787376
1.513677e+02  0.000000784830
1.516352e+02  0.000000779257
1.519028e+02  0.000000772701
1.521704e+02  0.000000762570
1.524379e+02  0.000000734505
1.527055e+02  0.000000721922
1.529730e+02  0.000000721922
1.532406e+02  0.000000701034
1.535081e+02  0.000000690832
1.537757e+02  0.000000687018
1.540432e+02  0.000000678601
1.543108e+02  0.000000675761
1.545783e+02  0.000000672355
1.548459e+02  0.000000671538
1.551134e+02  0.000000668114
1.553810e+02  0.000000668114
1.556485e+02  0.000000663809
1.559161e+02  0.000000662576
1.561836e+02  0.000000657445
1.564512e+02  0.000000657445
1.567187e+02  0.000000651112
1.569863e+02  0.000000649683
1.572538e+02  0.000000636813
1.575214e+02  0.000000636813
1.577889e+02  0.000000636813
1.580565e+02  0.000000626051
1.583241e+02  0.000000623491
1.585916e+02  0.000000617192
1.588592e+02  0.000000613233
1.591267e+02  0.000000588218
1.593943e+02  0.000000531445
1.596618e+02  0.000000531445
1.599294e+02  0.000000483430
1.601969e+02  0.000000460689
1.604645e+02  0.000000452503
1.607320e+02  0.000000449923
1.609996e+02  0.000000444695
1.612671e+02  0.000000425944
1.615347e+02  0.000000404328
1.618022e+02  0.000000381927
1.620698e+02  0.000000362550
1.623373e+02  0.000000353962
1.626049e+02  0.000000344224
1.628724e+02  0.000000330704
1.631400e+02  0.000000314317
1.634075e+02  0.000000293828
1.636751e+02  0.000000280959
1.639427e+02  0.000000280959
1.642102e+02  0.000000276061
1.644778e+02  0.000000262954
1.647453e+02  0.000000256536
1.650129e+02  0.000000253550
1.652804e+02  0.000000249186
1.655480e+02  0.000000239788
1.658155e+02  0.000000226208
1.660831e+02  0.000000218122
1.663506e+02  0.000000205248
1.666182e+02  0.000000196328
1.668857e+02  0.000000196328
1.671533e+02  0.000000191494
1.674208e+02  0.000000183287
1.676884e+02  0.000000175067
1.679559e+02  0.000000171728
1.682235e+02  0.000000167729
1.684910e+02  0.000000163480
1.687586e+02  0.000000153466
1.690261e+02  0.000000134572
1.692937e+02  0.000000121802
1.695612e+02  0.000000121802
1.698288e+02  0.000000103893
1.700964e+02  0.000000097924
1.703639e+02  0.000000089282
1.706315e+02  0.000000085388
1.708990e+02  0.000000080879
1.711666e+02  0.000000076632
1.714341e+02  0.000000072243
1.717017e+02  0.000000068126
1.719692e+02  0.000000064906
1.722368e+02  0.000000061144
1.725043e+02  0.000000057620
1.727719e+02  0.000000052747
1.730394e+02  0.000000047593
1.733070e+02  0.000000042900
1.735745e+02  0.000000041701
1.738421e+02  0.000000041701
1.741096e+02  0.000000038493
1.743772e+02  0.000000036422
1.746447e+02  0.000000033978
1.749123e+02  0.000000032412
1.751798e+02  0.000000030413
1.754474e+02  0.000000028725
1.757150e+02  0.000000026702
1.759825e+02  0.000000024784
1.762501e+02  0.000000022922
1.765176e+02  0.000000021587
1.767852e+02  0.000000020407
1.770527e+02  0.000000019219
1.773203e+02  0.000000018169
1.775878e+02  0.000000016607
1.778554e+02  0.000000013749
1.781229e+02  0.000000011452
1.783905e+02  0.000000008740
1.786580e+02  0.000000008740
1.789256e+02  0.000000008740
1.791931e+02  0.000000005981
1.794607e+02  0.000000005188
1.797282e+02  0.000000004691
1.799958e+02  0.000000003728
1.802633e+02  0.000000002822
1.805309e+02  0.000000002604
1.807984e+02  0.000000002253
1.810660e+02  0.000000001966
1.813335e+02  0.000000001783
1.816011e+02  0.000000001623
1.818687e+02  0.000000001518
1.821362e+02  0.000000001404
1.824038e+02  0.000000001284
1.826713e+02  0.000000001150
1.829389e+02  0.000000001059
1.832064e+02  0.000000000964
1.834740e+02  0.000000000873
1.837415e+02  0.000000000832
1.840091e+02  0.000000000783
1.842766e+02  0.000000000734
1.845442e+02  0.000000000673
1.848117e+02  0.000000000622
1.850793e+02  0.000000000554
1.853468e+02  0.000000000486
1.856144e+02  0.000000000420
1.858819e+02  0.000000000366
1.861495e+02  0.000000000318
1.864170e+02  0.000000000287
1.866846e+02  0.000000000261
1.869521e+02  0.000000000236
1.872197e+02  0.000000000209
1.874872e+02  0.000000000175
1.877548e+02  0.000000000133
1.880224e+02  0.000000000109


==> figs/LASSO_test4_CGIST_time.dat <==
    0  736.229590347732
1.847767e-01  534.186316497822
3.695533e-01  534.180007769982
5.543300e-01  174.149236198738
7.391067e-01  170.311989969981
9.238833e-01  169.638667094176
1.108660e+00  169.410265171220
1.293437e+00  169.300376785001
1.478213e+00  169.244007894512
1.662990e+00  169.211893905486
1.847767e+00  169.186795533688
2.032543e+00  169.170102929370
2.217320e+00  169.163234406485
2.402097e+00  169.160282955194
2.586873e+00  169.158525372781
2.771650e+00  169.157412922806
2.956427e+00  169.155574350942
3.141203e+00  169.155230905368
3.325980e+00  169.155202110512
3.510757e+00  169.155197189464
3.695533e+00  169.155197174962
3.880310e+00  169.155197174807
4.065087e+00  36.417172571566
4.249863e+00  35.798530128968
4.434640e+00  35.626044415540
4.619417e+00  35.533065348013
4.804193e+00  35.479116719440
4.988970e+00  35.441292744086
5.173747e+00  35.412097319784
5.358523e+00  35.390523377890
5.543300e+00  35.373901689226
5.728077e+00  35.360771017525
5.912853e+00  35.350218242706
6.097630e+00  35.341240956819
6.282407e+00  35.333549601891
6.467183e+00  35.326355691030
6.651960e+00  35.320494373634
6.836737e+00  35.315356022450
7.021513e+00  35.310248125776
7.206290e+00  35.306187121176
7.391067e+00  35.302574607475
7.575843e+00  35.299366674928
7.760620e+00  35.296408397861
7.945397e+00  35.293697224099
8.130173e+00  35.289825071122
8.314950e+00  35.287820304846
8.499727e+00  35.286013565190
8.684503e+00  35.284369527459
8.869280e+00  35.282872825471
9.054057e+00  35.281510623192
9.238833e+00  35.280244616996
9.423610e+00  35.279059917590
9.608387e+00  35.277801342078
9.793163e+00  35.274927353085
9.977940e+00  35.274090975653
1.016272e+01  35.273309926752
1.034749e+01  35.272577478050
1.053227e+01  35.271484381082
1.071705e+01  35.269815276965
1.090182e+01  35.267720978445
1.108660e+01  35.266518808224
1.127138e+01  35.266168105033
1.145615e+01  35.265517258015
1.164093e+01  35.264316919620
1.182571e+01  35.263438218330
1.201048e+01  35.263265488296
1.219526e+01  35.263008709465
1.238004e+01  35.262856674003
1.256481e+01  35.262514965747
1.274959e+01  35.261741888832
1.293437e+01  35.260707111396
1.311914e+01  35.260244219428
1.330392e+01  35.259569225989
1.348870e+01  35.259468127568
1.367347e+01  35.259254839642
1.385825e+01  35.259212506939
1.404303e+01  35.259188654035
1.422780e+01  35.258893213861
1.441258e+01  35.258780246221
1.459736e+01  35.258726690837
1.478213e+01  35.258580207908
1.496691e+01  35.258541046920
1.515169e+01  35.258510146144
1.533646e+01  35.258468377697
1.552124e+01  35.258425728091
1.570602e+01  35.258412049219
1.589079e+01  35.258333607228
1.607557e+01  35.258302360222
1.626035e+01  35.258237694786
1.644512e+01  35.258211460845
1.662990e+01  35.258164164932
1.681468e+01  35.258138647035
1.699945e+01  35.258124693686
1.718423e+01  35.258115342769
1.736901e+01  35.258107417020
1.755378e+01  35.258089038019
1.773856e+01  35.258083042503
1.792334e+01  35.258080396976
1.810811e+01  35.258076787312
1.829289e+01  35.258072769185
1.847767e+01  35.258068884895
1.866244e+01  35.258065770644
1.884722e+01  35.258064106108
1.903200e+01  35.258061168795
1.921677e+01  35.258059631753
1.940155e+01  35.258058362957
1.958633e+01  35.258057371801
1.977110e+01  35.258057168667
1.995588e+01  35.258057064376
2.014066e+01  35.258056834742
2.032543e+01  35.258056772506
2.051021e+01  35.258056749799
2.069499e+01  35.258056743381
2.087976e+01  35.258056741243
2.106454e+01  35.258056740657
2.124932e+01  35.258056740415
2.143409e+01  35.258056740362
2.161887e+01  35.258056740346
2.180365e+01  35.258056740343
2.198842e+01  0.043544452522
2.217320e+01  0.028166421145
2.235798e+01  0.022832561157
2.254275e+01  0.019661851103
2.272753e+01  0.017470507701
2.291231e+01  0.015765464988
2.309708e+01  0.014414480501
2.328186e+01  0.013311289902
2.346664e+01  0.012397890537
2.365141e+01  0.011615554928
2.383619e+01  0.010954378633
2.402097e+01  0.010371271482
2.420574e+01  0.009857755621
2.439052e+01  0.009404605044
2.457530e+01  0.008996824482
2.476007e+01  0.008623997693
2.494485e+01  0.008285015239
2.512963e+01  0.007979792990
2.531440e+01  0.007695047012
2.549918e+01  0.007430994828
2.568396e+01  0.007181989823
2.586873e+01  0.006945511453
2.605351e+01  0.006717925030
2.623829e+01  0.006454579744
2.642306e+01  0.006215414135
2.660784e+01  0.006032186798
2.679262e+01  0.005860534635
2.697739e+01  0.005663223047
2.716217e+01  0.005442483382
2.734695e+01  0.005219204466
2.753172e+01  0.004935496309
2.771650e+01  0.004803702081
2.790128e+01  0.004687662494
2.808605e+01  0.004580748072
2.827083e+01  0.004481674611
2.845561e+01  0.004389039707
2.864038e+01  0.004303071295
2.882516e+01  0.004223756278
2.900994e+01  0.004047694595
2.919471e+01  0.003989095578
2.937949e+01  0.003932655114
2.956427e+01  0.003877653887
2.974904e+01  0.003789224538
2.993382e+01  0.003698829180
3.011860e+01  0.003624053024
3.030337e+01  0.003563481931
3.048815e+01  0.003504568040
3.067293e+01  0.003294706010
3.085770e+01  0.003239334768
3.104248e+01  0.003016023398
3.122726e+01  0.002981998701
3.141203e+01  0.002948767031
3.159681e+01  0.002916181107
3.178159e+01  0.002884233934
3.196636e+01  0.002852854906
3.215114e+01  0.002821779417
3.233592e+01  0.002746621840
3.252069e+01  0.002716903879
3.270547e+01  0.002687648727
3.289025e+01  0.002658894625
3.307502e+01  0.002631087601
3.325980e+01  0.002603630657
3.344458e+01  0.002505830981
3.362935e+01  0.002394766517
3.381413e+01  0.002313062504
3.399891e+01  0.002251677177
3.418368e+01  0.002219469536
3.436846e+01  0.002197680785
3.455324e+01  0.002138544136
3.473801e+01  0.002117818139
3.492279e+01  0.002058543155
3.510757e+01  0.002039241072
3.529234e+01  0.002009625286
3.547712e+01  0.001928397326
3.566190e+01  0.001888119970
3.584667e+01  0.001872093621
3.603145e+01  0.001856151204
3.621623e+01  0.001840493063
3.640100e+01  0.001781187396
3.658578e+01  0.001767224050
3.677056e+01  0.001753432012
3.695533e+01  0.001739712326
3.714011e+01  0.001726114197
3.732489e+01  0.001712731808
3.750966e+01  0.001699504161
3.769444e+01  0.001681514454
3.787922e+01  0.001668441271
3.806399e+01  0.001655398539
3.824877e+01  0.001642382591
3.843355e+01  0.001629422171
3.861832e+01  0.001616579857
3.880310e+01  0.001603913755
3.898788e+01  0.001591368028
3.917265e+01  0.001569159409
3.935743e+01  0.001556893318
3.954221e+01  0.001544897495
3.972698e+01  0.001533073781
3.991176e+01  0.001521469132
4.009654e+01  0.001487524978
4.028131e+01  0.001474597898
4.046609e+01  0.001463949704
4.065087e+01  0.001433130311
4.083564e+01  0.001407867918
4.102042e+01  0.001397956569
4.120520e+01  0.001388010200
4.138997e+01  0.001378036516
4.157475e+01  0.001368006536
4.175953e+01  0.001357935566
4.194430e+01  0.001247262372
4.212908e+01  0.001212632580
4.231386e+01  0.001162337259
4.249863e+01  0.001121694081
4.268341e+01  0.001099027681
4.286819e+01  0.001092387036
4.305296e+01  0.001085822434
4.323774e+01  0.001079310789
4.342252e+01  0.001072827901
4.360729e+01  0.001066354181
4.379207e+01  0.001059886196
4.397685e+01  0.001036648870
4.416162e+01  0.001009793609
4.434640e+01  0.000976566458
4.453118e+01  0.000961474255
4.471595e+01  0.000864413577
4.490073e+01  0.000860015620
4.508551e+01  0.000850898978
4.527028e+01  0.000846772635
4.545506e+01  0.000842812354
4.563984e+01  0.000838964852
4.582461e+01  0.000835208029
4.600939e+01  0.000831514417
4.619417e+01  0.000827930205
4.637894e+01  0.000824428340
4.656372e+01  0.000820952391
4.674850e+01  0.000817497497
4.693327e+01  0.000796638570
4.711805e+01  0.000793771577
4.730283e+01  0.000790929771
4.748760e+01  0.000788103777
4.767238e+01  0.000785291104
4.785716e+01  0.000777070169
4.804193e+01  0.000774226002
4.822671e+01  0.000771364685
4.841149e+01  0.000768473668
4.859626e+01  0.000765577600
4.878104e+01  0.000762710650
4.896582e+01  0.000757250573
4.915059e+01  0.000738226258
4.933537e+01  0.000717700820
4.952015e+01  0.000703978047
4.970492e+01  0.000690911350
4.988970e+01  0.000677984256
5.007448e+01  0.000656833253
5.025925e+01  0.000645374404
5.044403e+01  0.000632473022
5.062881e+01  0.000621189174
5.081358e+01  0.000610352894
5.099836e+01  0.000598926536
5.118314e+01  0.000589209189
5.136791e+01  0.000587709573
5.155269e+01  0.000561873931
5.173747e+01  0.000560346738
5.192224e+01  0.000558863386
5.210702e+01  0.000557362457
5.229180e+01  0.000555824460
5.247657e+01  0.000554226638
5.266135e+01  0.000552111816
5.284613e+01  0.000550424529
5.303090e+01  0.000548733389
5.321568e+01  0.000547037294
5.340046e+01  0.000510600724
5.358523e+01  0.000503665433
5.377001e+01  0.000487970838
5.395479e+01  0.000479376777
5.413956e+01  0.000460971597
5.432434e+01  0.000452034642
5.450912e+01  0.000451002791
5.469389e+01  0.000420458078
5.487867e+01  0.000414475322
5.506345e+01  0.000400933033
5.524822e+01  0.000398155671
5.543300e+01  0.000397361937
5.561778e+01  0.000396574545
5.580255e+01  0.000395787436
5.598733e+01  0.000395002941
5.617211e+01  0.000394221125
5.635688e+01  0.000393441701
5.654166e+01  0.000392665579
5.672644e+01  0.000391892110
5.691121e+01  0.000389464425
5.709599e+01  0.000378557198
5.728077e+01  0.000375698123
5.746554e+01  0.000375016803
5.765032e+01  0.000369868042
5.783510e+01  0.000368035255
5.801987e+01  0.000352640182
5.820465e+01  0.000345912394
5.838943e+01  0.000339332158
5.857420e+01  0.000327764007
5.875898e+01  0.000317676832
5.894376e+01  0.000309291817
5.912853e+01  0.000304561272
5.931331e+01  0.000299971396
5.949809e+01  0.000293093890
5.968286e+01  0.000287136968
5.986764e+01  0.000282442308
6.005242e+01  0.000281525038
6.023719e+01  0.000281060802
6.042197e+01  0.000280603859
6.060675e+01  0.000270481258
6.079152e+01  0.000268371947
6.097630e+01  0.000260467626
6.116108e+01  0.000257463048
6.134585e+01  0.000256750747
6.153063e+01  0.000256364321
6.171541e+01  0.000255984054
6.190018e+01  0.000255608668
6.208496e+01  0.000255235742
6.226974e+01  0.000254862286
6.245451e+01  0.000254484497
6.263929e+01  0.000254097731
6.282407e+01  0.000240867614
6.300884e+01  0.000237813032
6.319362e+01  0.000236254561
6.337840e+01  0.000234226328
6.356317e+01  0.000226258860
6.374795e+01  0.000224273633
6.393273e+01  0.000222107313
6.411750e+01  0.000218885160
6.430228e+01  0.000215719743
6.448706e+01  0.000213512602
6.467183e+01  0.000211577715
6.485661e+01  0.000210232500
6.504139e+01  0.000204704940
6.522616e+01  0.000202645232
6.541094e+01  0.000195013192
6.559572e+01  0.000193536843
6.578049e+01  0.000192013505
6.596527e+01  0.000180428379
6.615005e+01  0.000179073609
6.633482e+01  0.000176666223
6.651960e+01  0.000174924781
6.670438e+01  0.000173674058
6.688915e+01  0.000165117724
6.707393e+01  0.000162732070
6.725871e+01  0.000158894945
6.744348e+01  0.000157883317
6.762826e+01  0.000156540771
6.781304e+01  0.000148415010
6.799781e+01  0.000144352628
6.818259e+01  0.000142603826
6.836737e+01  0.000138956059
6.855214e+01  0.000137306791
6.873692e+01  0.000135978183
6.892170e+01  0.000134806237
6.910647e+01  0.000133043443
6.929125e+01  0.000130338028
6.947603e+01  0.000120380972
6.966080e+01  0.000119507788
6.984558e+01  0.000118733581
7.003036e+01  0.000117035546
7.021513e+01  0.000115307537
7.039991e+01  0.000114175391
7.058469e+01  0.000113235523
7.076946e+01  0.000110351032
7.095424e+01  0.000108755426
7.113902e+01  0.000106098685
7.132379e+01  0.000105186069
7.150857e+01  0.000104448280
7.169335e+01  0.000103547292
7.187812e+01  0.000102593933
7.206290e+01  0.000100542904
7.224768e+01  0.000099717447
7.243245e+01  0.000096802733
7.261723e+01  0.000095667572
7.280201e+01  0.000092783670
7.298678e+01  0.000091700345
7.317156e+01  0.000087694724
7.335634e+01  0.000087231668
7.354111e+01  0.000082240289
7.372589e+01  0.000079925633
7.391067e+01  0.000079164153
7.409544e+01  0.000078235973
7.428022e+01  0.000076737129
7.446500e+01  0.000075625123
7.464977e+01  0.000074468171
7.483455e+01  0.000073519939
7.501933e+01  0.000073137168
7.520410e+01  0.000068190963
7.538888e+01  0.000067398793
7.557366e+01  0.000065573353
7.575843e+01  0.000065294629
7.594321e+01  0.000061692690
7.612799e+01  0.000061293854
7.631276e+01  0.000060173505
7.649754e+01  0.000059623345
7.668232e+01  0.000058090885
7.686709e+01  0.000057755507
7.705187e+01  0.000057262565
7.723665e+01  0.000056726170
7.742142e+01  0.000055832401
7.760620e+01  0.000050056361


==> figs/LASSO_test4_FISTAwithBB_time.dat <==
    0  422.067386192838
2.514333e-01  0.670612689012
5.028665e-01  0.581130502210
7.542998e-01  0.462776667210
1.005733e+00  0.348655154502
1.257166e+00  0.263744051552
1.508600e+00  0.198920234386
1.760033e+00  0.152361584757
2.011466e+00  0.110462052659
2.262899e+00  0.085761096256
2.514333e+00  0.065703648726
2.765766e+00  0.051550517364
3.017199e+00  0.037611891121
3.268632e+00  0.029071519394
3.520066e+00  0.022146170003
3.771499e+00  0.016939218830
4.022932e+00  0.012587573337
4.274366e+00  0.009929083903
4.525799e+00  0.007839715740
4.777232e+00  0.006265226159
5.028665e+00  0.005036339782
5.280099e+00  0.004073592270
5.531532e+00  0.003433891793
5.782965e+00  0.002975936291
6.034398e+00  0.002563792470
6.285832e+00  0.002235940150
6.537265e+00  0.001904677049
6.788698e+00  0.001619178452
7.040131e+00  0.001429871821
7.291565e+00  0.001264673142
7.542998e+00  0.001132603465
7.794431e+00  0.001002474275
8.045864e+00  0.000883194311
8.297298e+00  0.000782211334
8.548731e+00  0.000661808546
8.800164e+00  0.000570072307
9.051598e+00  0.000507955840
9.303031e+00  0.000452237665
9.554464e+00  0.000391436384
9.805897e+00  0.000354375678
1.005733e+01  0.000319676776
1.030876e+01  0.000281329705
1.056020e+01  0.000261654810
1.081163e+01  0.000243240765
1.106306e+01  0.000211708606
1.131450e+01  0.000190987052
1.156593e+01  0.000172393123
1.181736e+01  0.000156411977
1.206880e+01  0.000146123733
1.232023e+01  0.000130645050
1.257166e+01  0.000117837278
1.282310e+01  0.000107779506
1.307453e+01  0.000101052586
1.332596e+01  0.000095831892
1.357740e+01  0.000091734915
1.382883e+01  0.000088285864
1.408026e+01  0.000085271349
1.433170e+01  0.000082407270
1.458313e+01  0.000079409373
1.483456e+01  0.000076460428
1.508600e+01  0.000073635743
1.533743e+01  0.000071047932
1.558886e+01  0.000068660230
1.584030e+01  0.000066418371
1.609173e+01  0.000064184190
1.634316e+01  0.000061975401
1.659460e+01  0.000059935126
1.684603e+01  0.000057962385
1.709746e+01  0.000055929077
1.734890e+01  0.000053805853
1.760033e+01  0.000051623034
1.785176e+01  0.000049344609
1.810320e+01  0.000047395580
1.835463e+01  0.000045758999
1.860606e+01  0.000044139331
1.885749e+01  0.000042617591
1.910893e+01  0.000041095452
1.936036e+01  0.000039553539
1.961179e+01  0.000038045047
1.986323e+01  0.000036640088
2.011466e+01  0.000035267580
2.036609e+01  0.000033938628
2.061753e+01  0.000032611791
2.086896e+01  0.000031251772
2.112039e+01  0.000030049453
2.137183e+01  0.000029109382
2.162326e+01  0.000028238817
2.187469e+01  0.000027525558
2.212613e+01  0.000026920286
2.237756e+01  0.000026388647
2.262899e+01  0.000025889428
2.288043e+01  0.000025409080
2.313186e+01  0.000024908043
2.338329e+01  0.000024358100
2.363473e+01  0.000023794836
2.388616e+01  0.000023200882
2.413759e+01  0.000022558601
2.438903e+01  0.000021856669
2.464046e+01  0.000021118455
2.489189e+01  0.000020425931
2.514333e+01  0.000019742494
2.539476e+01  0.000019649092
2.564619e+01  0.000019543914
2.589763e+01  0.000019393295
2.614906e+01  0.000019205775
2.640049e+01  0.000018985009
2.665193e+01  0.000018730062
2.690336e+01  0.000018425843
2.715479e+01  0.000018082860
2.740623e+01  0.000017699762
2.765766e+01  0.000017277139
2.790909e+01  0.000016815522
2.816053e+01  0.000016308090
2.841196e+01  0.000015760932
2.866339e+01  0.000015173203
2.891483e+01  0.000014551089
2.916626e+01  0.000013894051
2.941769e+01  0.000013258439
2.966913e+01  0.000012691880
2.992056e+01  0.000012158206
3.017199e+01  0.000011649111
3.042343e+01  0.000011239664
3.067486e+01  0.000010884729
3.092629e+01  0.000010559202
3.117772e+01  0.000010241028
3.142916e+01  0.000009923450
3.168059e+01  0.000009609030
3.193202e+01  0.000009307316
3.218346e+01  0.000009003730
3.243489e+01  0.000008677348
3.268632e+01  0.000008353861
3.293776e+01  0.000008079493
3.318919e+01  0.000007815703
3.344062e+01  0.000007584617
3.369206e+01  0.000007376695
3.394349e+01  0.000007189438
3.419492e+01  0.000007003831
3.444636e+01  0.000006818717
3.469779e+01  0.000006629072
3.494922e+01  0.000006430488
3.520066e+01  0.000006214275
3.545209e+01  0.000005984217
3.570352e+01  0.000005742165
3.595496e+01  0.000005489878
3.620639e+01  0.000005237734
3.645782e+01  0.000004984855
3.670926e+01  0.000004731089
3.696069e+01  0.000004487334
3.721212e+01  0.000004245817
3.746356e+01  0.000004009308
3.771499e+01  0.000003814036
3.796642e+01  0.000003786761
3.821786e+01  0.000003760978
3.846929e+01  0.000003728079
3.872072e+01  0.000003687453
3.897216e+01  0.000003641365
3.922359e+01  0.000003588508
3.947502e+01  0.000003525055
3.972646e+01  0.000003451778
3.997789e+01  0.000003371313
4.022932e+01  0.000003284423
4.048076e+01  0.000003188501
4.073219e+01  0.000003082180
4.098362e+01  0.000002966477
4.123506e+01  0.000002843787
4.148649e+01  0.000002713149
4.173792e+01  0.000002608672
4.198936e+01  0.000002550836
4.224079e+01  0.000002495310
4.249222e+01  0.000002445815
4.274366e+01  0.000002400096
4.299509e+01  0.000002354508
4.324652e+01  0.000002324252
4.349795e+01  0.000002300208
4.374939e+01  0.000002277847
4.400082e+01  0.000002254716
4.425225e+01  0.000002230302
4.450369e+01  0.000002203817
4.475512e+01  0.000002175613
4.500655e+01  0.000002145646
4.525799e+01  0.000002113551
4.550942e+01  0.000002079984
4.576085e+01  0.000002044753
4.601229e+01  0.000002008780
4.626372e+01  0.000001972694
4.651515e+01  0.000001936303
4.676659e+01  0.000001900902
4.701802e+01  0.000001865687
4.726945e+01  0.000001830158
4.752089e+01  0.000001796780
4.777232e+01  0.000001768377
4.802375e+01  0.000001743238
4.827519e+01  0.000001719966
4.852662e+01  0.000001700601
4.877805e+01  0.000001684124
4.902949e+01  0.000001669144
4.928092e+01  0.000001655756
4.953235e+01  0.000001643695
4.978379e+01  0.000001632275
5.003522e+01  0.000001621202
5.028665e+01  0.000001609881
5.053809e+01  0.000001608566
5.078952e+01  0.000001606641
5.104095e+01  0.000001603816
5.129239e+01  0.000001599944
5.154382e+01  0.000001595029
5.179525e+01  0.000001589201
5.204669e+01  0.000001582368
5.229812e+01  0.000001574590
5.254955e+01  0.000001566310
5.280099e+01  0.000001557376
5.305242e+01  0.000001547421
5.330385e+01  0.000001536786
5.355529e+01  0.000001525547
5.380672e+01  0.000001513921
5.405815e+01  0.000001501771
5.430959e+01  0.000001489116
5.456102e+01  0.000001476167
5.481245e+01  0.000001462882
5.506389e+01  0.000001449366
5.531532e+01  0.000001435703
5.556675e+01  0.000001421862
5.581818e+01  0.000001407868
5.606962e+01  0.000001393828
5.632105e+01  0.000001379659
5.657248e+01  0.000001365734
5.682392e+01  0.000001352423
5.707535e+01  0.000001339684
5.732678e+01  0.000001327313
5.757822e+01  0.000001315991
5.782965e+01  0.000001306558
5.808108e+01  0.000001298476
5.833252e+01  0.000001291106
5.858395e+01  0.000001284130
5.883538e+01  0.000001277356
5.908682e+01  0.000001270638
5.933825e+01  0.000001263870
5.958968e+01  0.000001257013
5.984112e+01  0.000001249998
6.009255e+01  0.000001242792
6.034398e+01  0.000001235395
6.059542e+01  0.000001227748
6.084685e+01  0.000001219874
6.109828e+01  0.000001211720
6.134972e+01  0.000001203324
6.160115e+01  0.000001194630
6.185258e+01  0.000001185686
6.210402e+01  0.000001176442
6.235545e+01  0.000001166915
6.260688e+01  0.000001157142
6.285832e+01  0.000001147073
6.310975e+01  0.000001146298
6.336118e+01  0.000001145666
6.361262e+01  0.000001144681
6.386405e+01  0.000001143332
6.411548e+01  0.000001141630
6.436692e+01  0.000001139594
6.461835e+01  0.000001137197
6.486978e+01  0.000001134453
6.512122e+01  0.000001131383
6.537265e+01  0.000001127984
6.562408e+01  0.000001124245
6.587552e+01  0.000001120169
6.612695e+01  0.000001115755
6.637838e+01  0.000001110997
6.662982e+01  0.000001105893
6.688125e+01  0.000001100411
6.713268e+01  0.000001094519
6.738412e+01  0.000001088248
6.763555e+01  0.000001081615
6.788698e+01  0.000001074692
6.813841e+01  0.000001067432
6.838985e+01  0.000001059841
6.864128e+01  0.000001051981
6.889271e+01  0.000001043806
6.914415e+01  0.000001035279
6.939558e+01  0.000001026406
6.964701e+01  0.000001017242
6.989845e+01  0.000001007745
7.014988e+01  0.000000997996
7.040131e+01  0.000000988170
7.065275e+01  0.000000978158
7.090418e+01  0.000000967875
7.115561e+01  0.000000957170
7.140705e+01  0.000000946127
7.165848e+01  0.000000934851
7.190991e+01  0.000000923299
7.216135e+01  0.000000911541
7.241278e+01  0.000000899557
7.266421e+01  0.000000887286
7.291565e+01  0.000000874806
7.316708e+01  0.000000862118
7.341851e+01  0.000000849168
7.366995e+01  0.000000835995
7.392138e+01  0.000000822624
7.417281e+01  0.000000809031
7.442425e+01  0.000000795263
7.467568e+01  0.000000781296
7.492711e+01  0.000000767144
7.517855e+01  0.000000752801
7.542998e+01  0.000000738239
7.568141e+01  0.000000737180
7.593285e+01  0.000000736585
7.618428e+01  0.000000735768
7.643571e+01  0.000000734669
7.668715e+01  0.000000733304
7.693858e+01  0.000000731667
7.719001e+01  0.000000729775
7.744145e+01  0.000000727625
7.769288e+01  0.000000725215
7.794431e+01  0.000000722552
7.819575e+01  0.000000719632
7.844718e+01  0.000000716451
7.869861e+01  0.000000713004
7.895005e+01  0.000000709281
7.920148e+01  0.000000705234
7.945291e+01  0.000000700861
7.970435e+01  0.000000696187
7.995578e+01  0.000000691272
8.020721e+01  0.000000686105
8.045864e+01  0.000000680683
8.071008e+01  0.000000675004
8.096151e+01  0.000000669069
8.121294e+01  0.000000662882
8.146438e+01  0.000000656443
8.171581e+01  0.000000649749
8.196724e+01  0.000000642807
8.221868e+01  0.000000635615
8.247011e+01  0.000000628173
8.272154e+01  0.000000620485
8.297298e+01  0.000000612552
8.322441e+01  0.000000604376
8.347584e+01  0.000000595953
8.372728e+01  0.000000587454
8.397871e+01  0.000000579121
8.423014e+01  0.000000570694
8.448158e+01  0.000000562203
8.473301e+01  0.000000553682
8.498444e+01  0.000000545247
8.523588e+01  0.000000537263
8.548731e+01  0.000000529621
8.573874e+01  0.000000522239
8.599018e+01  0.000000515047
8.624161e+01  0.000000507992
8.649304e+01  0.000000501000
8.674448e+01  0.000000493996
8.699591e+01  0.000000486935
8.724734e+01  0.000000479827
8.749878e+01  0.000000472638
8.775021e+01  0.000000465344
8.800164e+01  0.000000457948
8.825308e+01  0.000000457082
8.850451e+01  0.000000456554
8.875594e+01  0.000000455835
8.900738e+01  0.000000454876
8.925881e+01  0.000000453686
8.951024e+01  0.000000452236
8.976168e+01  0.000000450565
9.001311e+01  0.000000448625
9.026454e+01  0.000000446502
9.051598e+01  0.000000444211
9.076741e+01  0.000000441665
9.101884e+01  0.000000438928
9.127028e+01  0.000000435982
9.152171e+01  0.000000432854
9.177314e+01  0.000000429494
9.202458e+01  0.000000425923
9.227601e+01  0.000000422161
9.252744e+01  0.000000418193
9.277887e+01  0.000000414027
9.303031e+01  0.000000409639
9.328174e+01  0.000000405072
9.353317e+01  0.000000400281
9.378461e+01  0.000000395300
9.403604e+01  0.000000390122
9.428747e+01  0.000000384728
9.453891e+01  0.000000379142
9.479034e+01  0.000000373353
9.504177e+01  0.000000367392
9.529321e+01  0.000000361255
9.554464e+01  0.000000354927
9.579607e+01  0.000000348648
9.604751e+01  0.000000342315
9.629894e+01  0.000000335917
9.655037e+01  0.000000329649
9.680181e+01  0.000000323439
9.705324e+01  0.000000317219
9.730467e+01  0.000000310941
9.755611e+01  0.000000304561
9.780754e+01  0.000000298143
9.805897e+01  0.000000291682
9.831041e+01  0.000000285160
9.856184e+01  0.000000278578
9.881327e+01  0.000000271938
9.906471e+01  0.000000265206
9.931614e+01  0.000000258425
9.956757e+01  0.000000251575
9.981901e+01  0.000000244641
1.000704e+02  0.000000237616
1.003219e+02  0.000000230524
1.005733e+02  0.000000224180
1.008247e+02  0.000000223439
1.010762e+02  0.000000223001
1.013276e+02  0.000000222486
1.015790e+02  0.000000221854
1.018305e+02  0.000000221072
1.020819e+02  0.000000220153
1.023333e+02  0.000000219084
1.025848e+02  0.000000217863
1.028362e+02  0.000000216514
1.030876e+02  0.000000215081
1.033391e+02  0.000000213593
1.035905e+02  0.000000212005
1.038419e+02  0.000000210289
1.040934e+02  0.000000208504
1.043448e+02  0.000000206751
1.045962e+02  0.000000204996
1.048477e+02  0.000000203278
1.050991e+02  0.000000201571
1.053505e+02  0.000000200066
1.056020e+02  0.000000198653
1.058534e+02  0.000000197261
1.061048e+02  0.000000195865
1.063563e+02  0.000000194487
1.066077e+02  0.000000193186
1.068591e+02  0.000000191942
1.071106e+02  0.000000190750
1.073620e+02  0.000000189568
1.076134e+02  0.000000188393
1.078649e+02  0.000000187203
1.081163e+02  0.000000185988
1.083677e+02  0.000000184734
1.086192e+02  0.000000183443
1.088706e+02  0.000000182129
1.091220e+02  0.000000180783
1.093735e+02  0.000000179406
1.096249e+02  0.000000177998
1.098763e+02  0.000000176554
1.101278e+02  0.000000175072
1.103792e+02  0.000000173554
1.106306e+02  0.000000172004
1.108821e+02  0.000000170430
1.111335e+02  0.000000168829
1.113849e+02  0.000000167204
1.116364e+02  0.000000165556
1.118878e+02  0.000000163884
1.121392e+02  0.000000162188
1.123907e+02  0.000000160467
1.126421e+02  0.000000158722
1.128935e+02  0.000000156953
1.131450e+02  0.000000155162


==> figs/LASSO_test4_FPC_AS_time.dat <==
    0  9083.970675379036
8.205537e-02  9083.970675379036
1.641107e-01  2187.011525812741
2.461661e-01  12.160165065324
3.282215e-01  2.299233302519
4.102768e-01  2.177604811990
4.923322e-01  0.624922482879
5.743876e-01  0.549440418816
9.026090e-01  0.549440418816
1.230831e+00  0.549440418816
1.559052e+00  0.549440418816
1.887273e+00  0.549440418816
2.215495e+00  0.549440418816
2.543716e+00  0.549440418816
2.871938e+00  0.549440418816
3.200159e+00  0.549440418816
3.528381e+00  0.549440418816
3.856602e+00  0.549440418816
4.184824e+00  0.549440418816
4.513045e+00  0.549440418816
4.841267e+00  0.549440418816
5.169488e+00  0.549440418816
5.497710e+00  0.549440418816
5.825931e+00  0.549440418816
6.154153e+00  0.549440418816
6.482374e+00  0.549440418816
6.810595e+00  0.549440418816
7.138817e+00  0.549440418816
7.467038e+00  0.549440418816
7.795260e+00  0.549440418816
8.123481e+00  0.549440418816
8.451703e+00  0.549440418816
8.779924e+00  0.549440418816
9.108146e+00  0.549440418816
9.436367e+00  0.549440418816
9.764589e+00  0.549440418816
1.009281e+01  0.549440418816
1.042103e+01  0.549440418816
1.074925e+01  0.549440418816
1.107747e+01  0.549440418816
1.140570e+01  0.549440418816
1.173392e+01  0.549440418816
1.206214e+01  0.549440418816
1.239036e+01  0.549440418816
1.271858e+01  0.549440418816
1.304680e+01  0.549440418816
1.337502e+01  0.549440418816
1.370325e+01  0.549440418816
1.403147e+01  0.549440418816
1.435969e+01  0.549440418816
1.468791e+01  0.549440418816
1.501613e+01  0.549440418816
1.534435e+01  0.549440418816
1.567258e+01  0.549440418816
1.600080e+01  0.549440418816
1.632902e+01  0.549440418816
1.665724e+01  0.549440418816
1.698546e+01  0.549440418816
1.731368e+01  0.549440418816
1.764190e+01  0.549440418816
1.797013e+01  0.549440418816
1.829835e+01  0.549440418816
1.862657e+01  0.549440418816
1.895479e+01  0.549440418816
1.928301e+01  0.549440418816
1.961123e+01  0.549440418816
1.993945e+01  0.549440418816
2.026768e+01  0.549440418816
2.059590e+01  0.549440418816
2.092412e+01  0.549440418816
2.125234e+01  0.549440418816
2.158056e+01  0.549440418816
2.190878e+01  0.549440418816
2.223700e+01  0.549440418816
2.256523e+01  0.549440418816
2.289345e+01  0.549440418816
2.322167e+01  0.549440418816
2.354989e+01  0.549440418816
2.387811e+01  0.549440418816
2.420633e+01  0.549440418816
2.453455e+01  0.549440418816
2.486278e+01  0.549440418816
2.519100e+01  0.549440418816
2.551922e+01  0.549440418816
2.584744e+01  0.549440418816
2.617566e+01  0.549440418816
2.650388e+01  0.549440418816
2.683210e+01  0.549440418816
2.716033e+01  0.549440418816
2.748855e+01  0.549440418816
2.781677e+01  0.549440418816
2.814499e+01  0.549440418816
2.847321e+01  0.549440418816
2.880143e+01  0.549440418816
2.912966e+01  0.549440418816
2.945788e+01  0.549440418816
2.978610e+01  0.549440418816
3.011432e+01  0.549440418816
3.044254e+01  0.549440418816
3.077076e+01  0.549440418816
3.109898e+01  0.549440418816
3.142721e+01  0.549440418816
3.175543e+01  0.549440418816
3.208365e+01  0.549440418816
3.241187e+01  0.549440418816
3.274009e+01  0.549440418816
3.306831e+01  0.549440418816
3.339653e+01  0.549440418816
3.372476e+01  0.549440418816
3.405298e+01  0.549440418816
3.438120e+01  0.549440418816
3.470942e+01  0.549440418816
3.503764e+01  0.549440418816
3.536586e+01  0.549440418816
3.569408e+01  0.549440418816
3.602231e+01  0.549440418816
3.635053e+01  0.549440418816
3.667875e+01  0.549440418816
3.700697e+01  0.549440418816
3.733519e+01  0.549440418816
3.766341e+01  0.549440418816
3.799163e+01  0.549440418816
3.831986e+01  0.549440418816
3.864808e+01  0.549440418816
3.897630e+01  0.549440418816
3.930452e+01  0.549440418816
3.963274e+01  0.549440418816
3.996096e+01  0.549440418816
4.028919e+01  0.549440418816
4.061741e+01  0.549440418816
4.094563e+01  0.549440418816
4.127385e+01  0.549440418816
4.160207e+01  0.549440418816
4.193029e+01  0.549440418816
4.225851e+01  0.549440418816
4.258674e+01  0.549440418816
4.291496e+01  0.549440418816
4.324318e+01  0.549440418816
4.357140e+01  0.549440418816
4.389962e+01  0.549440418816
4.422784e+01  0.549440418816
4.455606e+01  0.549440418816
4.488429e+01  0.549440418816
4.521251e+01  0.549440418816
4.554073e+01  0.549440418816
4.586895e+01  0.549440418816
4.619717e+01  0.549440418816
4.652539e+01  0.549440418816
4.685361e+01  0.549440418816
4.718184e+01  0.549440418816
4.751006e+01  0.549440418816
4.783828e+01  0.549440418816
4.816650e+01  0.549440418816
4.849472e+01  0.549440418816
4.882294e+01  0.549440418816
4.915116e+01  0.549440418816
4.947939e+01  0.549440418816
4.980761e+01  0.549440418816
5.013583e+01  0.549440418816
5.046405e+01  0.549440418816
5.079227e+01  0.549440418816
5.112049e+01  0.549440418816
5.144871e+01  0.549440418816
5.153077e+01  0.549440418816


==> figs/LASSO_test4_LBFGSB_time.dat <==
    0  248.364026131939
4.125684e-01  0.926824092841
8.251367e-01  0.712474279107
1.237705e+00  0.584525674872
1.650273e+00  0.485167698738
2.062842e+00  0.408981902729
2.475410e+00  0.357523388770
2.887978e+00  0.308599451101
3.300547e+00  0.266966755632
3.713115e+00  0.232127343456
4.125684e+00  0.203272129887
4.538252e+00  0.175046643760
4.950820e+00  0.152907069193
5.363389e+00  0.130412963864
5.775957e+00  0.115101401739
6.188525e+00  0.101116365452
6.601094e+00  0.088479265546
7.013662e+00  0.078272248865
7.426230e+00  0.069196770080
7.838799e+00  0.060533921931
8.251367e+00  0.053490043203
8.663935e+00  0.046604013041
9.076504e+00  0.041505159504
9.489072e+00  0.036360051466
9.901641e+00  0.030571040803
1.031421e+01  0.026784087742
1.072678e+01  0.023373252062
1.113935e+01  0.019680755036
1.155191e+01  0.016688878831
1.196448e+01  0.014970382622
1.237705e+01  0.013408283840
1.278962e+01  0.011724720544
1.320219e+01  0.010273227419
1.361476e+01  0.008439318676
1.402732e+01  0.007786403851
1.443989e+01  0.006640846975
1.485246e+01  0.005746437940
1.526503e+01  0.005247315257
1.567760e+01  0.004644789768
1.609017e+01  0.004024731119
1.650273e+01  0.003627383945
1.691530e+01  0.003257560567
1.732787e+01  0.002944473962
1.774044e+01  0.002727845871
1.815301e+01  0.002360725681
1.856558e+01  0.002210810718
1.897814e+01  0.001973794569
1.939071e+01  0.001821730504
1.980328e+01  0.001664164673
2.021585e+01  0.001461276492
2.062842e+01  0.001356333706
2.104099e+01  0.001264631889
2.145355e+01  0.001214849003
2.186612e+01  0.001118866587
2.227869e+01  0.001019416147
2.269126e+01  0.000973993963
2.310383e+01  0.000916263151
2.351640e+01  0.000852517946
2.392896e+01  0.000743335692
2.434153e+01  0.000712468939
2.475410e+01  0.000684433509
2.516667e+01  0.000613741843
2.557924e+01  0.000578582637
2.599181e+01  0.000556068284
2.640437e+01  0.000513775272
2.681694e+01  0.000486679361
2.722951e+01  0.000458854914
2.764208e+01  0.000418863658
2.805465e+01  0.000397336853
2.846722e+01  0.000329883545
2.887978e+01  0.000276900557
2.929235e+01  0.000259423883
2.970492e+01  0.000239660299
3.011749e+01  0.000214031713
3.053006e+01  0.000189933295
3.094263e+01  0.000171659025
3.135520e+01  0.000160037577
3.176776e+01  0.000141324497
3.218033e+01  0.000131841882
3.259290e+01  0.000124747157
3.300547e+01  0.000111691784
3.341804e+01  0.000104063076
3.383061e+01  0.000099346898
3.424317e+01  0.000094867001
3.465574e+01  0.000087637385
3.506831e+01  0.000077255183
3.548088e+01  0.000073810227
3.589345e+01  0.000070059113
3.630602e+01  0.000062783342
3.671858e+01  0.000056850938
3.713115e+01  0.000053881670
3.754372e+01  0.000051564488
3.795629e+01  0.000045649295
3.836886e+01  0.000040729779
3.878143e+01  0.000038722287
3.919399e+01  0.000036864484
3.960656e+01  0.000034442241
4.001913e+01  0.000032413497
4.043170e+01  0.000031047148
4.084427e+01  0.000030050305
4.125684e+01  0.000028805843
4.166940e+01  0.000027456252
4.208197e+01  0.000026939063
4.249454e+01  0.000025852219
4.290711e+01  0.000023914490
4.331968e+01  0.000019039572
4.373225e+01  0.000017541755
4.414481e+01  0.000016167985
4.455738e+01  0.000015500656
4.496995e+01  0.000014570936
4.538252e+01  0.000013060442
4.579509e+01  0.000011712266
4.620766e+01  0.000010774978
4.662022e+01  0.000010280645
4.703279e+01  0.000009587679
4.744536e+01  0.000008853153
4.785793e+01  0.000007858579
4.827050e+01  0.000007149766
4.868307e+01  0.000006770642
4.909563e+01  0.000006214622
4.950820e+01  0.000005940672
4.992077e+01  0.000005533387
5.033334e+01  0.000004934333
5.074591e+01  0.000004655269
5.115848e+01  0.000004482964
5.157104e+01  0.000004208708
5.198361e+01  0.000003731348
5.239618e+01  0.000003376549
5.280875e+01  0.000003032074
5.322132e+01  0.000002897915
5.363389e+01  0.000002769104
5.404645e+01  0.000002670531
5.445902e+01  0.000002500179
5.487159e+01  0.000002205108
5.528416e+01  0.000002074201
5.569673e+01  0.000001972619
5.610930e+01  0.000001875093
5.652186e+01  0.000001768035
5.693443e+01  0.000001727399
5.734700e+01  0.000001668109
5.775957e+01  0.000001553709
5.817214e+01  0.000001486561
5.858471e+01  0.000001416240
5.899727e+01  0.000001366290
5.940984e+01  0.000001318864
5.982241e+01  0.000001275925
6.023498e+01  0.000001230267
6.064755e+01  0.000001182390
6.106012e+01  0.000001157353
6.147269e+01  0.000001142249
6.188525e+01  0.000001125015
6.229782e+01  0.000001086052
6.271039e+01  0.000001059257
6.312296e+01  0.000001034529
6.353553e+01  0.000001018931
6.394810e+01  0.000001000661
6.436066e+01  0.000000977970
6.477323e+01  0.000000938860
6.518580e+01  0.000000914527
6.559837e+01  0.000000890574
6.601094e+01  0.000000866817
6.642351e+01  0.000000845315
6.683607e+01  0.000000817374
6.724864e+01  0.000000772311
6.766121e+01  0.000000719394
6.807378e+01  0.000000688492
6.848635e+01  0.000000672020
6.889892e+01  0.000000660533
6.931148e+01  0.000000652096
6.972405e+01  0.000000635729
7.013662e+01  0.000000610467
7.054919e+01  0.000000583351
7.096176e+01  0.000000551086
7.137433e+01  0.000000503091
7.178689e+01  0.000000484312
7.219946e+01  0.000000465664
7.261203e+01  0.000000452307
7.302460e+01  0.000000442381
7.343717e+01  0.000000433078
7.384974e+01  0.000000417567
7.426230e+01  0.000000396794
7.467487e+01  0.000000375858
7.508744e+01  0.000000352089
7.550001e+01  0.000000318835
7.591258e+01  0.000000278256
7.632515e+01  0.000000256006
7.673771e+01  0.000000232701
7.715028e+01  0.000000213481
7.756285e+01  0.000000202487
7.797542e+01  0.000000192364
7.838799e+01  0.000000177753
7.880056e+01  0.000000167473
7.921312e+01  0.000000161583
7.962569e+01  0.000000157748
8.003826e+01  0.000000152716
8.045083e+01  0.000000145273
8.086340e+01  0.000000138866
8.127597e+01  0.000000130511
8.168853e+01  0.000000119230
8.210110e+01  0.000000110492
8.251367e+01  0.000000101024
8.292624e+01  0.000000095829
8.333881e+01  0.000000091809
8.375138e+01  0.000000087497
8.416394e+01  0.000000083931
8.457651e+01  0.000000079888
8.498908e+01  0.000000075515
8.540165e+01  0.000000071295
8.581422e+01  0.000000068195
8.622679e+01  0.000000066537
8.663935e+01  0.000000064810
8.705192e+01  0.000000062987
8.746449e+01  0.000000061934
8.787706e+01  0.000000060767
8.828963e+01  0.000000059028
8.870220e+01  0.000000057504
8.911476e+01  0.000000055742
8.952733e+01  0.000000054261
8.993990e+01  0.000000052519
9.035247e+01  0.000000050602
9.076504e+01  0.000000048203
9.117761e+01  0.000000046030
9.159018e+01  0.000000044039
9.200274e+01  0.000000042301
9.241531e+01  0.000000040089
9.282788e+01  0.000000038149
9.324045e+01  0.000000035925
9.365302e+01  0.000000033036
9.406559e+01  0.000000028666
9.447815e+01  0.000000025568
9.489072e+01  0.000000021273
9.530329e+01  0.000000017018
9.571586e+01  0.000000013332
9.612843e+01  0.000000011087
9.654100e+01  0.000000009185
9.695356e+01  0.000000008298
9.736613e+01  0.000000007778
9.777870e+01  0.000000007324
9.819127e+01  0.000000006916
9.860384e+01  0.000000006598
9.901641e+01  0.000000006217
9.942897e+01  0.000000005857
9.984154e+01  0.000000005555
1.002541e+02  0.000000005337
1.006667e+02  0.000000005086
1.010792e+02  0.000000004830
1.014918e+02  0.000000004558
1.019044e+02  0.000000004425
1.023170e+02  0.000000004254
1.027295e+02  0.000000003892
1.031421e+02  0.000000003443
1.035547e+02  0.000000002746
1.039672e+02  0.000000002278
1.043798e+02  0.000000002012
1.047924e+02  0.000000001718
1.052049e+02  0.000000001574


==> figs/LASSO_test4_OWL_time.dat <==
    0  736.229590347732
2.761312e-01  0.640937857209
5.522623e-01  0.552146395456
8.283935e-01  0.476917234404
1.104525e+00  0.422707699892
1.380656e+00  0.379464624804
1.656787e+00  0.344637328712
1.932918e+00  0.313790225804
2.209049e+00  0.286389682070
2.485180e+00  0.260744931909
2.761312e+00  0.240648799398
3.037443e+00  0.222857171887
3.313574e+00  0.206537096802
3.589705e+00  0.191716842269
3.865836e+00  0.178457862659
4.141967e+00  0.166789657719
4.418098e+00  0.156056061007
4.694230e+00  0.145950201393
4.970361e+00  0.137108470772
5.246492e+00  0.129089717527
5.522623e+00  0.121143861690
5.798754e+00  0.113973091158
6.074885e+00  0.107356195261
6.351017e+00  0.100989223602
6.627148e+00  0.095178419068
6.903279e+00  0.089589848754
7.179410e+00  0.084719923428
7.455541e+00  0.080284741375
7.731672e+00  0.076247246501
8.007803e+00  0.072616655273
8.283935e+00  0.069167170452
8.560066e+00  0.065965705803
8.836197e+00  0.062861589099
9.112328e+00  0.059964292552
9.388459e+00  0.057281996614
9.664590e+00  0.054781658896
9.940722e+00  0.052460054396
1.021685e+01  0.050297256295
1.049298e+01  0.048344764880
1.076912e+01  0.046484816379
1.104525e+01  0.044708524851
1.132138e+01  0.043020716307
1.159751e+01  0.041415028981
1.187364e+01  0.039849626321
1.214977e+01  0.038398306367
1.242590e+01  0.036994073647
1.270203e+01  0.035680287609
1.297816e+01  0.034406662765
1.325430e+01  0.033149500893
1.353043e+01  0.031932670934
1.380656e+01  0.030778387273
1.408269e+01  0.029690075203
1.435882e+01  0.028572317721
1.463495e+01  0.027538299972
1.491108e+01  0.026632133960
1.518721e+01  0.025763915067
1.546334e+01  0.024926907421
1.573948e+01  0.024110619436
1.601561e+01  0.023292921160
1.629174e+01  0.022530505546
1.656787e+01  0.021832314706
1.684400e+01  0.021216488827
1.712013e+01  0.020650696409
1.739626e+01  0.020092756809
1.767239e+01  0.019545952418
1.794853e+01  0.018999272188
1.822466e+01  0.018487175588
1.850079e+01  0.017993049106
1.877692e+01  0.017525883349
1.905305e+01  0.017062431811
1.932918e+01  0.016611638887
1.960531e+01  0.016187879511
1.988144e+01  0.015777370142
2.015757e+01  0.015384264594
2.043371e+01  0.015004348061
2.070984e+01  0.014648832503
2.098597e+01  0.014286710598
2.126210e+01  0.013938363499
2.153823e+01  0.013613975159
2.181436e+01  0.013295676662
2.209049e+01  0.012983989632
2.236662e+01  0.012684522479
2.264275e+01  0.012400020063
2.291889e+01  0.012140019215
2.319502e+01  0.011875155784
2.347115e+01  0.011614051349
2.374728e+01  0.011374626563
2.402341e+01  0.011139017617
2.429954e+01  0.010910066867
2.457567e+01  0.010686007731
2.485180e+01  0.010461057260
2.512794e+01  0.010240990832
2.540407e+01  0.010030929387
2.568020e+01  0.009830679712
2.595633e+01  0.009630293917
2.623246e+01  0.009434840523
2.650859e+01  0.009241379376
2.678472e+01  0.009066390826
2.706085e+01  0.008890794245
2.733698e+01  0.008722448930
2.761312e+01  0.008558981698
2.788925e+01  0.008402444802
2.816538e+01  0.008250560378
2.844151e+01  0.008100553165
2.871764e+01  0.007955370266
2.899377e+01  0.007814124536
2.926990e+01  0.007675178503
2.954603e+01  0.007541676124
2.982216e+01  0.007404595001
3.009830e+01  0.007272373441
3.037443e+01  0.007142573863
3.065056e+01  0.007023768644
3.092669e+01  0.006911555106
3.120282e+01  0.006803305634
3.147895e+01  0.006693929328
3.175508e+01  0.006578977295
3.203121e+01  0.006468676361
3.230735e+01  0.006360568378
3.258348e+01  0.006254936830
3.285961e+01  0.006149870155
3.313574e+01  0.006048944986
3.341187e+01  0.005946045135
3.368800e+01  0.005845414617
3.396413e+01  0.005750778318
3.424026e+01  0.005659449432
3.451639e+01  0.005567962881
3.479253e+01  0.005476388343
3.506866e+01  0.005391080579
3.534479e+01  0.005310527790
3.562092e+01  0.005233308569
3.589705e+01  0.005157175716
3.617318e+01  0.005082635661
3.644931e+01  0.005006580888
3.672544e+01  0.004933500771
3.700157e+01  0.004862980978
3.727771e+01  0.004792672308
3.755384e+01  0.004723880191
3.782997e+01  0.004657020771
3.810610e+01  0.004589528452
3.838223e+01  0.004522337491
3.865836e+01  0.004459915909
3.893449e+01  0.004398594220
3.921062e+01  0.004335766785
3.948676e+01  0.004274953287
3.976289e+01  0.004217239008
4.003902e+01  0.004157688884
4.031515e+01  0.004100426930
4.059128e+01  0.004046469308
4.086741e+01  0.003992414654
4.114354e+01  0.003938248586
4.141967e+01  0.003884720073
4.169580e+01  0.003831611937
4.197194e+01  0.003780724297
4.224807e+01  0.003730015393
4.252420e+01  0.003681158308
4.280033e+01  0.003632378863
4.307646e+01  0.003583788440
4.335259e+01  0.003536136779
4.362872e+01  0.003489170542
4.390485e+01  0.003440254575
4.418098e+01  0.003394570148
4.445712e+01  0.003348909043
4.473325e+01  0.003304639559
4.500938e+01  0.003260578950
4.528551e+01  0.003217076779
4.556164e+01  0.003174337102
4.583777e+01  0.003131312310
4.611390e+01  0.003088743842
4.639003e+01  0.003046479730
4.666617e+01  0.003004154035
4.694230e+01  0.002961684311
4.721843e+01  0.002919651743
4.749456e+01  0.002878720726
4.777069e+01  0.002839167992
4.804682e+01  0.002801105038
4.832295e+01  0.002764748514
4.859908e+01  0.002728458919
4.887521e+01  0.002694050024
4.915135e+01  0.002659653122
4.942748e+01  0.002626586026
4.970361e+01  0.002595429772
4.997974e+01  0.002563397293
5.025587e+01  0.002532774170
5.053200e+01  0.002503123544
5.080813e+01  0.002473866328
5.108426e+01  0.002445264736
5.136039e+01  0.002417728461
5.163653e+01  0.002390503413
5.191266e+01  0.002363256566
5.218879e+01  0.002336513599
5.246492e+01  0.002311686957
5.274105e+01  0.002288255077
5.301718e+01  0.002265013539
5.329331e+01  0.002242415890
5.356944e+01  0.002219019823
5.384558e+01  0.002196629769
5.412171e+01  0.002174924136
5.439784e+01  0.002152637148
5.467397e+01  0.002130706443
5.495010e+01  0.002109437468
5.522623e+01  0.002087158910
5.550236e+01  0.002064142912
5.577849e+01  0.002042686314
5.605462e+01  0.002020552253
5.633076e+01  0.001999656709
5.660689e+01  0.001981531066
5.688302e+01  0.001964137411
5.715915e+01  0.001946828527
5.743528e+01  0.001929871772
5.771141e+01  0.001913221905
5.798754e+01  0.001896389928
5.826367e+01  0.001880194433
5.853980e+01  0.001863975630
5.881594e+01  0.001847652700
5.909207e+01  0.001831623627
5.936820e+01  0.001816239695
5.964433e+01  0.001800805020
5.992046e+01  0.001785095703
6.019659e+01  0.001769551318
6.047272e+01  0.001754410254
6.074885e+01  0.001739435882
6.102499e+01  0.001724824958
6.130112e+01  0.001710195493
6.157725e+01  0.001695661865
6.185338e+01  0.001681044299
6.212951e+01  0.001666919958
6.240564e+01  0.001652287168
6.268177e+01  0.001638078742
6.295790e+01  0.001623961820
6.323403e+01  0.001610280427
6.351017e+01  0.001597232144
6.378630e+01  0.001584103646
6.406243e+01  0.001571040242
6.433856e+01  0.001558386670
6.461469e+01  0.001545506128
6.489082e+01  0.001532900387
6.516695e+01  0.001520133889
6.544308e+01  0.001507627646
6.571921e+01  0.001495135711
6.599535e+01  0.001483057017
6.627148e+01  0.001471359539
6.654761e+01  0.001459775077
6.682374e+01  0.001448250488
6.709987e+01  0.001436870707
6.737600e+01  0.001425388923
6.765213e+01  0.001414245907
6.792826e+01  0.001403458563
6.820440e+01  0.001392872390
6.848053e+01  0.001382412618
6.875666e+01  0.001371913710
6.903279e+01  0.001361575543
6.930892e+01  0.001351758327
6.958505e+01  0.001342431580
6.986118e+01  0.001333006146
7.013731e+01  0.001323323790
7.041344e+01  0.001314583869
7.068958e+01  0.001305907548
7.096571e+01  0.001297369975
7.124184e+01  0.001288832807
7.151797e+01  0.001280532916
7.179410e+01  0.001271900864
7.207023e+01  0.001263852570
7.234636e+01  0.001255575794
7.262249e+01  0.001247461181
7.289862e+01  0.001239531608
7.317476e+01  0.001231643901
7.345089e+01  0.001223956251
7.372702e+01  0.001216110205
7.400315e+01  0.001208369594
7.427928e+01  0.001200542319
7.455541e+01  0.001193082548
7.483154e+01  0.001185844512
7.510767e+01  0.001178588604
7.538381e+01  0.001171392732
7.565994e+01  0.001164260433
7.593607e+01  0.001157080408
7.621220e+01  0.001150205796
7.648833e+01  0.001143543680
7.676446e+01  0.001136866169
7.704059e+01  0.001130366444
7.731672e+01  0.001123898566
7.759285e+01  0.001117413995
7.786899e+01  0.001111018098
7.814512e+01  0.001104645577
7.842125e+01  0.001098149356
7.869738e+01  0.001091815800
7.897351e+01  0.001085432646
7.924964e+01  0.001079179511
7.952577e+01  0.001072820680
7.980190e+01  0.001066331150
8.007803e+01  0.001060005172
8.035417e+01  0.001053677372
8.063030e+01  0.001047533724
8.090643e+01  0.001041360855
8.118256e+01  0.001035241111
8.145869e+01  0.001028876824
8.173482e+01  0.001022677250
8.201095e+01  0.001016472348
8.228708e+01  0.001010190599
8.256322e+01  0.001004175606
8.283935e+01  0.000997876927
8.311548e+01  0.000991756645
8.339161e+01  0.000985803809
8.366774e+01  0.000979883325
8.394387e+01  0.000974119945
8.422000e+01  0.000968410725
8.449613e+01  0.000962895031
8.477226e+01  0.000957166720
8.504840e+01  0.000951643044
8.532453e+01  0.000946214660
8.560066e+01  0.000940800968
8.587679e+01  0.000935598422
8.615292e+01  0.000930265959
8.642905e+01  0.000925015117
8.670518e+01  0.000919832543
8.698131e+01  0.000914701494
8.725744e+01  0.000909733081
8.753358e+01  0.000904784402
8.780971e+01  0.000899733459
8.808584e+01  0.000894877837
8.836197e+01  0.000889888200
8.863810e+01  0.000885000577
8.891423e+01  0.000880094577
8.919036e+01  0.000875401689
8.946649e+01  0.000870640903
8.974263e+01  0.000865983947
9.001876e+01  0.000861268833
9.029489e+01  0.000856726889
9.057102e+01  0.000852357754
9.084715e+01  0.000847920099
9.112328e+01  0.000843633141
9.139941e+01  0.000839408111
9.167554e+01  0.000835112968
9.195167e+01  0.000830949171
9.222781e+01  0.000827159988
9.250394e+01  0.000823380655
9.278007e+01  0.000819768638
9.305620e+01  0.000816129697
9.333233e+01  0.000812615410
9.360846e+01  0.000808905984
9.388459e+01  0.000805316661
9.416072e+01  0.000801742535
9.443685e+01  0.000798146503
9.471299e+01  0.000794585271
9.498912e+01  0.000791036650
9.526525e+01  0.000787537650
9.554138e+01  0.000784031324
9.581751e+01  0.000780507356
9.609364e+01  0.000777063125
9.636977e+01  0.000773497243
9.664590e+01  0.000769950648
9.692204e+01  0.000766524010
9.719817e+01  0.000763066897
9.747430e+01  0.000759652289
9.775043e+01  0.000756214206
9.802656e+01  0.000752784403
9.830269e+01  0.000749346081
9.857882e+01  0.000745814911
9.885495e+01  0.000742376413
9.913108e+01  0.000738975341
9.940722e+01  0.000735600471
9.968335e+01  0.000732151886
9.995948e+01  0.000728761293
1.002356e+02  0.000725389541
1.005117e+02  0.000722065923
1.007879e+02  0.000718765653
1.010640e+02  0.000715511650
1.013401e+02  0.000712351281
1.016163e+02  0.000709186753
1.018924e+02  0.000706046297
1.021685e+02  0.000702892318
1.024447e+02  0.000699746744
1.027208e+02  0.000696702108
1.029969e+02  0.000693582049
1.032731e+02  0.000690600474
1.035492e+02  0.000687629991
1.038253e+02  0.000684735969
1.041014e+02  0.000681814841
1.043776e+02  0.000678926134
1.046537e+02  0.000675986140
1.049298e+02  0.000673115168
1.052060e+02  0.000670380093
1.054821e+02  0.000667675224
1.057582e+02  0.000664949469
1.060344e+02  0.000662264770
1.063105e+02  0.000659630960
1.065866e+02  0.000656961237
1.068628e+02  0.000654370981
1.071389e+02  0.000651783907
1.074150e+02  0.000649194936
1.076912e+02  0.000646608663
1.079673e+02  0.000644052845
1.082434e+02  0.000641575340
1.085195e+02  0.000639050026
1.087957e+02  0.000636602394
1.090718e+02  0.000634117356
1.093479e+02  0.000631627129
1.096241e+02  0.000629267977
1.099002e+02  0.000626885863
1.101763e+02  0.000624548426


==> figs/LASSO_test4_PSSas_time.dat <==
    0  736.229590347732
3.185438e-01  0.609064485798
6.370876e-01  0.370359251887
9.556315e-01  0.237393037796
1.274175e+00  0.152726323708
1.592719e+00  0.097936021100
1.911263e+00  0.066908836185
2.229807e+00  0.046442068280
2.548351e+00  0.032650267873
2.866894e+00  0.022999273473
3.185438e+00  0.017520530304
3.503982e+00  0.013612639715
3.822526e+00  0.010380641224
4.141070e+00  0.008092530217
4.459613e+00  0.006369053468
4.778157e+00  0.005114969240
5.096701e+00  0.004070192988
5.415245e+00  0.003365805387
5.733789e+00  0.002762959167
6.052333e+00  0.002328949245
6.370876e+00  0.002015488989
6.689420e+00  0.001737235267
7.007964e+00  0.001525832761
7.326508e+00  0.001349065636
7.645052e+00  0.001193928512
7.963596e+00  0.001059035874
8.282139e+00  0.000917881445
8.600683e+00  0.000792795963
8.919227e+00  0.000702934847
9.237771e+00  0.000629380092
9.556315e+00  0.000559482036
9.874858e+00  0.000491804496
1.019340e+01  0.000427431960
1.051195e+01  0.000367708255
1.083049e+01  0.000323481728
1.114903e+01  0.000283848446
1.146758e+01  0.000246081087
1.178612e+01  0.000211068645
1.210467e+01  0.000182898519
1.242321e+01  0.000167034767
1.274175e+01  0.000148853804
1.306030e+01  0.000134354448
1.337884e+01  0.000120858903
1.369738e+01  0.000108802414
1.401593e+01  0.000100204133
1.433447e+01  0.000091753146
1.465302e+01  0.000084069060
1.497156e+01  0.000078313459
1.529010e+01  0.000073140520
1.560865e+01  0.000067550663
1.592719e+01  0.000062738642
1.624573e+01  0.000058431445
1.656428e+01  0.000054543709
1.688282e+01  0.000051164150
1.720137e+01  0.000047867758
1.751991e+01  0.000044343710
1.783845e+01  0.000041190558
1.815700e+01  0.000038694953
1.847554e+01  0.000036146368
1.879409e+01  0.000033062607
1.911263e+01  0.000031122311
1.943117e+01  0.000029161221
1.974972e+01  0.000027150841
2.006826e+01  0.000025528167
2.038680e+01  0.000023824671
2.070535e+01  0.000021775118
2.102389e+01  0.000019565396
2.134244e+01  0.000018161763
2.166098e+01  0.000016984342
2.197952e+01  0.000016133319
2.229807e+01  0.000015342836
2.261661e+01  0.000014475615
2.293516e+01  0.000013735340
2.325370e+01  0.000012893826
2.357224e+01  0.000011697392
2.389079e+01  0.000010285405
2.420933e+01  0.000008814747
2.452787e+01  0.000007557107
2.484642e+01  0.000006594129
2.516496e+01  0.000005793164
2.548351e+01  0.000005257729
2.580205e+01  0.000004805184
2.612059e+01  0.000004411734
2.643914e+01  0.000004028189
2.675768e+01  0.000003599497
2.707622e+01  0.000003230871
2.739477e+01  0.000002919263
2.771331e+01  0.000002682268
2.803186e+01  0.000002526061
2.835040e+01  0.000002418167
2.866894e+01  0.000002293574
2.898749e+01  0.000002187582
2.930603e+01  0.000002107028
2.962458e+01  0.000002012961
2.994312e+01  0.000001929951
3.026166e+01  0.000001858338
3.058021e+01  0.000001786755
3.089875e+01  0.000001719420
3.121729e+01  0.000001675499
3.153584e+01  0.000001632277
3.185438e+01  0.000001576928
3.217293e+01  0.000001523541
3.249147e+01  0.000001470858
3.281001e+01  0.000001428304
3.312856e+01  0.000001393110
3.344710e+01  0.000001360607
3.376564e+01  0.000001329446
3.408419e+01  0.000001293351
3.440273e+01  0.000001264317
3.472128e+01  0.000001240354
3.503982e+01  0.000001221237
3.535836e+01  0.000001201208
3.567691e+01  0.000001175291
3.599545e+01  0.000001141292
3.631400e+01  0.000001097576
3.663254e+01  0.000001057634
3.695108e+01  0.000001018043
3.726963e+01  0.000000984856
3.758817e+01  0.000000950618
3.790671e+01  0.000000916494
3.822526e+01  0.000000887050
3.854380e+01  0.000000862998
3.886235e+01  0.000000844909
3.918089e+01  0.000000826415
3.949943e+01  0.000000809250
3.981798e+01  0.000000793200
4.013652e+01  0.000000773379
4.045507e+01  0.000000756950
4.077361e+01  0.000000741043
4.109215e+01  0.000000726830
4.141070e+01  0.000000712154
4.172924e+01  0.000000700222
4.204778e+01  0.000000689190
4.236633e+01  0.000000677287
4.268487e+01  0.000000665360
4.300342e+01  0.000000651472
4.332196e+01  0.000000638357
4.364050e+01  0.000000628824
4.395905e+01  0.000000621232
4.427759e+01  0.000000613584
4.459613e+01  0.000000601788
4.491468e+01  0.000000589665
4.523322e+01  0.000000573712
4.555177e+01  0.000000560277
4.587031e+01  0.000000539838
4.618885e+01  0.000000518863
4.650740e+01  0.000000493263
4.682594e+01  0.000000468013
4.714449e+01  0.000000450805
4.746303e+01  0.000000430614
4.778157e+01  0.000000408314
4.810012e+01  0.000000380476
4.841866e+01  0.000000348532
4.873720e+01  0.000000322373
4.905575e+01  0.000000298913
4.937429e+01  0.000000284255
4.969284e+01  0.000000269674
5.001138e+01  0.000000255531
5.032992e+01  0.000000245670
5.064847e+01  0.000000236069
5.096701e+01  0.000000223928
5.128556e+01  0.000000215391
5.160410e+01  0.000000207222
5.192264e+01  0.000000199026
5.224119e+01  0.000000190802
5.255973e+01  0.000000182881
5.287827e+01  0.000000175211
5.319682e+01  0.000000167588
5.351536e+01  0.000000159299
5.383391e+01  0.000000151190
5.415245e+01  0.000000148715
5.447099e+01  0.000000148364
5.478954e+01  0.000000148136
5.510808e+01  0.000000147955
5.542662e+01  0.000000147802
5.574517e+01  0.000000147666
5.606371e+01  0.000000147544
5.638226e+01  0.000000147431
5.670080e+01  0.000000147327
5.701934e+01  0.000000147229
5.733789e+01  0.000000147136
5.765643e+01  0.000000147048
5.797498e+01  0.000000146965
5.829352e+01  0.000000146885
5.861206e+01  0.000000146808
5.893061e+01  0.000000146734
5.924915e+01  0.000000146663
5.956769e+01  0.000000146594
5.988624e+01  0.000000146527
6.020478e+01  0.000000146462
6.052333e+01  0.000000146399
6.084187e+01  0.000000146338
6.116041e+01  0.000000146278
6.147896e+01  0.000000146219
6.179750e+01  0.000000146162
6.211604e+01  0.000000146106
6.243459e+01  0.000000146052
6.275313e+01  0.000000145998
6.307168e+01  0.000000145945
6.339022e+01  0.000000145894
6.370876e+01  0.000000145843
6.402731e+01  0.000000145794
6.434585e+01  0.000000145745
6.466440e+01  0.000000145697
6.498294e+01  0.000000145650
6.530148e+01  0.000000145603
6.562003e+01  0.000000145557
6.593857e+01  0.000000145512
6.625711e+01  0.000000145467
6.657566e+01  0.000000145423
6.689420e+01  0.000000145380
6.721275e+01  0.000000145337
6.753129e+01  0.000000145295
6.784983e+01  0.000000145254
6.816838e+01  0.000000145212
6.848692e+01  0.000000145172
6.880547e+01  0.000000145132
6.912401e+01  0.000000145092
6.944255e+01  0.000000145053
6.976110e+01  0.000000145014
7.007964e+01  0.000000144976
7.039818e+01  0.000000144938
7.071673e+01  0.000000144901
7.103527e+01  0.000000144864
7.135382e+01  0.000000144827
7.167236e+01  0.000000144791
7.199090e+01  0.000000144755
7.230945e+01  0.000000144719
7.262799e+01  0.000000144684
7.294653e+01  0.000000144649
7.326508e+01  0.000000144615
7.358362e+01  0.000000144581
7.390217e+01  0.000000144546
7.422071e+01  0.000000144513
7.453925e+01  0.000000144479
7.485780e+01  0.000000144447
7.517634e+01  0.000000144414
7.549489e+01  0.000000144381
7.581343e+01  0.000000144349
7.613197e+01  0.000000144317
7.645052e+01  0.000000144286
7.676906e+01  0.000000144254
7.708760e+01  0.000000144223
7.740615e+01  0.000000144192
7.772469e+01  0.000000144162
7.804324e+01  0.000000144131
7.836178e+01  0.000000144101
7.868032e+01  0.000000144071
7.899887e+01  0.000000144041
7.931741e+01  0.000000144011
7.963596e+01  0.000000143982
7.995450e+01  0.000000143953
8.027304e+01  0.000000143924
8.059159e+01  0.000000143895
8.091013e+01  0.000000143867
8.122867e+01  0.000000143839
8.154722e+01  0.000000143811
8.186576e+01  0.000000143783
8.218431e+01  0.000000143755
8.250285e+01  0.000000143727
8.282139e+01  0.000000143700
8.313994e+01  0.000000143673
8.345848e+01  0.000000143646
8.377702e+01  0.000000143619
8.409557e+01  0.000000143592
8.441411e+01  0.000000143566
8.473266e+01  0.000000143540
8.505120e+01  0.000000143513
8.536974e+01  0.000000143487
8.568829e+01  0.000000143461
8.600683e+01  0.000000143435
8.632538e+01  0.000000143410
8.664392e+01  0.000000143384
8.696246e+01  0.000000143359
8.728101e+01  0.000000143334
8.759955e+01  0.000000143309
8.791809e+01  0.000000143285
8.823664e+01  0.000000143259
8.855518e+01  0.000000143235
8.887373e+01  0.000000143210
8.919227e+01  0.000000143186
8.951081e+01  0.000000143162
8.982936e+01  0.000000143138
9.014790e+01  0.000000143114
9.046645e+01  0.000000143090
9.078499e+01  0.000000143066
9.110353e+01  0.000000143043
9.142208e+01  0.000000143019
9.174062e+01  0.000000142996
9.205916e+01  0.000000142973
9.237771e+01  0.000000142949
9.269625e+01  0.000000142927
9.301480e+01  0.000000142904
9.333334e+01  0.000000142881
9.365188e+01  0.000000142858
9.397043e+01  0.000000142836
9.428897e+01  0.000000142814
9.460751e+01  0.000000142791
9.492606e+01  0.000000142769
9.524460e+01  0.000000142747
9.556315e+01  0.000000142725
9.588169e+01  0.000000142703
9.620023e+01  0.000000142681
9.651878e+01  0.000000142660
9.683732e+01  0.000000142638
9.715587e+01  0.000000142616
9.747441e+01  0.000000142595
9.779295e+01  0.000000142574
9.811150e+01  0.000000142553
9.843004e+01  0.000000142531
9.874858e+01  0.000000142510
9.906713e+01  0.000000142489
9.938567e+01  0.000000142469
9.970422e+01  0.000000142448
1.000228e+02  0.000000142427
1.003413e+02  0.000000142406
1.006598e+02  0.000000142386
1.009784e+02  0.000000142365
1.012969e+02  0.000000142345
1.016155e+02  0.000000142325
1.019340e+02  0.000000142305
1.022526e+02  0.000000142285
1.025711e+02  0.000000142265
1.028897e+02  0.000000142245
1.032082e+02  0.000000142225
1.035267e+02  0.000000142205
1.038453e+02  0.000000142185
1.041638e+02  0.000000142166
1.044824e+02  0.000000142146
1.048009e+02  0.000000142126
1.051195e+02  0.000000142107
1.054380e+02  0.000000142088
1.057565e+02  0.000000142069
1.060751e+02  0.000000142049
1.063936e+02  0.000000142031
1.067122e+02  0.000000142011
1.070307e+02  0.000000141992
1.073493e+02  0.000000141973
1.076678e+02  0.000000141955
1.079864e+02  0.000000141936
1.083049e+02  0.000000141917
1.086234e+02  0.000000141898
1.089420e+02  0.000000141880
1.092605e+02  0.000000141861
1.095791e+02  0.000000141843
1.098976e+02  0.000000141824
1.102162e+02  0.000000141806
1.105347e+02  0.000000141788
1.108532e+02  0.000000141770
1.111718e+02  0.000000141751
1.114903e+02  0.000000141733
1.118089e+02  0.000000141716
1.121274e+02  0.000000141697
1.124460e+02  0.000000141679
1.127645e+02  0.000000141662
1.130831e+02  0.000000141644
1.134016e+02  0.000000141626
1.137201e+02  0.000000141608
1.140387e+02  0.000000141591
1.143572e+02  0.000000141573
1.146758e+02  0.000000141556
1.149943e+02  0.000000141538
1.153129e+02  0.000000141521
1.156314e+02  0.000000141504
1.159500e+02  0.000000141486
1.162685e+02  0.000000141469
1.165870e+02  0.000000141452
1.169056e+02  0.000000141435
1.172241e+02  0.000000141418
1.175427e+02  0.000000141401
1.178612e+02  0.000000141384
1.181798e+02  0.000000141367
1.184983e+02  0.000000141350
1.188168e+02  0.000000141333
1.191354e+02  0.000000141317
1.194539e+02  0.000000141300
1.197725e+02  0.000000141283
1.200910e+02  0.000000141267
1.204096e+02  0.000000141250
1.207281e+02  0.000000141234
1.210467e+02  0.000000141217
1.213652e+02  0.000000141200
1.216837e+02  0.000000141184
1.220023e+02  0.000000141168
1.223208e+02  0.000000141152
1.226394e+02  0.000000141135
1.229579e+02  0.000000141119
1.232765e+02  0.000000141103
1.235950e+02  0.000000141087
1.239135e+02  0.000000141071
1.242321e+02  0.000000141055
1.245506e+02  0.000000141039
1.248692e+02  0.000000141023
1.251877e+02  0.000000141007
1.255063e+02  0.000000140991
1.258248e+02  0.000000140976
1.261434e+02  0.000000140960
1.264619e+02  0.000000140944
1.267804e+02  0.000000140928
1.270990e+02  0.000000140913


==> figs/LASSO_test4_SPG_SpaRSA_time.dat <==
    0  422.067386192838
7.236480e-01  1.464640111472
1.447296e+00  0.647120902684
2.170944e+00  0.604363388444
2.894592e+00  0.555861658192
3.618240e+00  0.516839966810
4.341888e+00  0.463219644551
5.065536e+00  0.423090159457
5.789184e+00  0.402755954991
6.512832e+00  0.374342710412
7.236480e+00  0.348456970650
7.960128e+00  0.320971765188
8.683776e+00  0.306044098214
9.407424e+00  0.293109166432
1.013107e+01  0.283578225318
1.085472e+01  0.272810872775
1.157837e+01  0.253806369275
1.230202e+01  0.243909131128
1.302566e+01  0.234117448678
1.374931e+01  0.225252622797
1.447296e+01  0.213041089812
1.519661e+01  0.202052547329
1.592026e+01  0.192789981968
1.664390e+01  0.184508320458
1.736755e+01  0.177775560208
1.809120e+01  0.169156138923
1.881485e+01  0.160726472938
1.953850e+01  0.155382995378
2.026214e+01  0.150816854165
2.098579e+01  0.145327680960
2.170944e+01  0.139620191980
2.243309e+01  0.133832415644
2.315674e+01  0.127648068228
2.388038e+01  0.123669758757
2.460403e+01  0.119279516420
2.532768e+01  0.114143107727
2.605133e+01  0.108149452829
2.677498e+01  0.106045134353
2.749862e+01  0.102272018413
2.822227e+01  0.099854566633
2.894592e+01  0.096312805718
2.966957e+01  0.094013501690
3.039322e+01  0.092381639779
3.111686e+01  0.089594430045
3.184051e+01  0.086865400089
3.256416e+01  0.084158073853
3.328781e+01  0.081600976155
3.401146e+01  0.078196425221
3.473510e+01  0.075364566386
3.545875e+01  0.072555510181
3.618240e+01  0.071316843362
3.690605e+01  0.067985868067
3.762970e+01  0.065968824850
3.835334e+01  0.064052435202
3.907699e+01  0.062792893992
3.980064e+01  0.060874077543
4.052429e+01  0.058998942130
4.124794e+01  0.057983450192
4.197158e+01  0.056244209314
4.269523e+01  0.054650431536
4.341888e+01  0.053741606485
4.414253e+01  0.052142929364
4.486618e+01  0.050826074046
4.558982e+01  0.049313237840
4.631347e+01  0.047611565414
4.703712e+01  0.046504172645
4.776077e+01  0.045315728857
4.848442e+01  0.044094962052
4.920806e+01  0.042956076467
4.993171e+01  0.042337710581
5.065536e+01  0.039993687200
5.137901e+01  0.038716633127
5.210266e+01  0.037437554739
5.282630e+01  0.036416959069
5.354995e+01  0.035071057833
5.427360e+01  0.034614240389
5.499725e+01  0.032966942451
5.572090e+01  0.032245382372
5.644454e+01  0.031437285002
5.716819e+01  0.030810043135
5.789184e+01  0.029632043977
5.861549e+01  0.029072614214
5.933914e+01  0.028048800328
6.006278e+01  0.026816483698
6.078643e+01  0.025711360414
6.151008e+01  0.025179573333
6.223373e+01  0.024639932128
6.295738e+01  0.024173856200
6.368102e+01  0.023702589083
6.440467e+01  0.023114637649
6.512832e+01  0.022565765051
6.585197e+01  0.021969990620
6.657562e+01  0.021284033238
6.729926e+01  0.020990921852
6.802291e+01  0.020476268653
6.874656e+01  0.019932564136
6.947021e+01  0.019500527741
7.019386e+01  0.019127023636
7.091750e+01  0.018886260025
7.164115e+01  0.018359536770
7.236480e+01  0.018145155439
7.308845e+01  0.017823164199
7.381210e+01  0.017446526895
7.453574e+01  0.017181366944
7.525939e+01  0.016908774863
7.598304e+01  0.016630004127
7.670669e+01  0.016095458855
7.743034e+01  0.015815802918
7.815398e+01  0.015310710806
7.887763e+01  0.014992238391
7.960128e+01  0.014721796007
8.032493e+01  0.014529985636
8.104858e+01  0.014294281311
8.177222e+01  0.014182432577
8.249587e+01  0.013649824561
8.321952e+01  0.013504047417
8.394317e+01  0.013278125601
8.466682e+01  0.013174820524
8.539046e+01  0.012998053739
8.611411e+01  0.012629218511
8.683776e+01  0.012392096842
8.756141e+01  0.012223361591
8.828506e+01  0.012047588781
8.900870e+01  0.011774286842
8.973235e+01  0.011643436843
9.045600e+01  0.011354629745
9.117965e+01  0.011162564239
9.190330e+01  0.011082990016
9.262694e+01  0.010755887036
9.335059e+01  0.010655981197
9.407424e+01  0.010487656601
9.479789e+01  0.010385001874
9.552154e+01  0.010163841682
9.624518e+01  0.010076633472
9.696883e+01  0.009856085436
9.769248e+01  0.009737079048
9.841613e+01  0.009600833747
9.913978e+01  0.009493323563
9.986342e+01  0.009287633096
1.005871e+02  0.009221220477
1.013107e+02  0.009054094843
1.020344e+02  0.008828318676
1.027580e+02  0.008567412288
1.034817e+02  0.008449100349
1.042053e+02  0.008304477223
1.049290e+02  0.008169788221
1.056526e+02  0.008100933993
1.063763e+02  0.007897225340
1.070999e+02  0.007812575679
1.078236e+02  0.007738208405
1.085472e+02  0.007663019751
1.092708e+02  0.007607761281
1.099945e+02  0.007305734681
1.107181e+02  0.007205969616
1.114418e+02  0.007097201169
1.121654e+02  0.006857982631
1.128891e+02  0.006812808526
1.136127e+02  0.006740283355
1.143364e+02  0.006613935118
1.150600e+02  0.006524150265
1.157837e+02  0.006466397356
1.165073e+02  0.006364614297
1.172310e+02  0.006284912069
1.179546e+02  0.006155773066
1.186783e+02  0.006124355801
1.194019e+02  0.006079013874
1.201256e+02  0.006018685628
1.208492e+02  0.005934093820
1.215729e+02  0.005903736286
1.222965e+02  0.005864434027
1.230202e+02  0.005800154868
1.237438e+02  0.005665825346
1.244675e+02  0.005618695880
1.251911e+02  0.005548363957
1.259148e+02  0.005511670910
1.266384e+02  0.005471398997
1.273620e+02  0.005378853618
1.280857e+02  0.005295554176
1.288093e+02  0.005252553212
1.295330e+02  0.005227412213
1.302566e+02  0.005183792004
1.309803e+02  0.005132449187
1.317039e+02  0.005038351907
1.324276e+02  0.004958813421
1.331512e+02  0.004922382167
1.338749e+02  0.004876135090
1.345985e+02  0.004796926773
1.353222e+02  0.004753655795
1.360458e+02  0.004732260651
1.367695e+02  0.004707851945
1.374931e+02  0.004648630083
1.382168e+02  0.004609672352
1.389404e+02  0.004499322300
1.396641e+02  0.004375031112
1.403877e+02  0.004328958561
1.411114e+02  0.004175368994
1.418350e+02  0.004142034591
1.425587e+02  0.004101648381
1.432823e+02  0.004059049780
1.440060e+02  0.004021693545
1.447296e+02  0.003988622687
1.454532e+02  0.003914598193
1.461769e+02  0.003854192396
1.469005e+02  0.003819468573
1.476242e+02  0.003776380517
1.483478e+02  0.003729286752
1.490715e+02  0.003693025758
1.497951e+02  0.003659548585
1.505188e+02  0.003639164374
1.512424e+02  0.003611697574
1.519661e+02  0.003581678344
1.526897e+02  0.003555407719
1.534134e+02  0.003517284869
1.541370e+02  0.003503792559
1.548607e+02  0.003428273442
1.555843e+02  0.003389161523
1.563080e+02  0.003334117639
1.570316e+02  0.003294945803
1.577553e+02  0.003269735689
1.584789e+02  0.003241607060
1.592026e+02  0.003187732551
1.599262e+02  0.003160368985
1.606499e+02  0.003146470491
1.613735e+02  0.003127235674
1.620972e+02  0.003064305947
1.628208e+02  0.003026802962
1.635444e+02  0.002995398671
1.642681e+02  0.002963499558
1.649917e+02  0.002934680271
1.657154e+02  0.002911697630
1.664390e+02  0.002885364576
1.671627e+02  0.002873599218
1.678863e+02  0.002840435511
1.686100e+02  0.002815425786
1.693336e+02  0.002772098430
1.700573e+02  0.002763073524
1.707809e+02  0.002709280772
1.715046e+02  0.002653086947
1.722282e+02  0.002634618882
1.729519e+02  0.002610083875
1.736755e+02  0.002593624499
1.743992e+02  0.002563150188
1.751228e+02  0.002534504356
1.758465e+02  0.002517671044
1.765701e+02  0.002464866060
1.772938e+02  0.002452651296
1.780174e+02  0.002444946475
1.787411e+02  0.002435437796
1.794647e+02  0.002409286821
1.801884e+02  0.002371751410
1.809120e+02  0.002339778224
1.816356e+02  0.002324743990
1.823593e+02  0.002294105002
1.830829e+02  0.002270678168
1.838066e+02  0.002248868237
1.845302e+02  0.002216831442
1.852539e+02  0.002202652603
1.859775e+02  0.002185268581
1.867012e+02  0.002171654183
1.874248e+02  0.002164059669
1.881485e+02  0.002150376587
1.888721e+02  0.002133697944
1.895958e+02  0.002120376506
1.903194e+02  0.002109663898
1.910431e+02  0.002100003474
1.917667e+02  0.002073835791
1.924904e+02  0.002064570454
1.932140e+02  0.002046778513
1.939377e+02  0.002026220221
1.946613e+02  0.002017071885
1.953850e+02  0.002011075026
1.961086e+02  0.001995083595
1.968323e+02  0.001986692289
1.975559e+02  0.001980313591
1.982796e+02  0.001970086197
1.990032e+02  0.001954987907
1.997268e+02  0.001943634462
2.004505e+02  0.001931783097
2.011741e+02  0.001919821070
2.018978e+02  0.001914420805
2.026214e+02  0.001888622365
2.033451e+02  0.001884191519
2.040687e+02  0.001863645421
2.047924e+02  0.001854365800
2.055160e+02  0.001843897770
2.062397e+02  0.001832633879
2.069633e+02  0.001821461012
2.076870e+02  0.001810356084
2.084106e+02  0.001801075637
2.091343e+02  0.001781227579
2.098579e+02  0.001776582375
2.105816e+02  0.001767870103
2.113052e+02  0.001752791105
2.120289e+02  0.001745765562
2.127525e+02  0.001721691464
2.134762e+02  0.001714276105
2.141998e+02  0.001709129593
2.149235e+02  0.001704257814
2.156471e+02  0.001688695108
2.163708e+02  0.001666933080
2.170944e+02  0.001643285594
2.178180e+02  0.001634718276
2.185417e+02  0.001625553763
2.192653e+02  0.001617918865
2.199890e+02  0.001604300065
2.207126e+02  0.001598912343
2.214363e+02  0.001593516677
2.221599e+02  0.001587018737
2.228836e+02  0.001582056515
2.236072e+02  0.001572850754
2.243309e+02  0.001557043720
2.250545e+02  0.001540999396
2.257782e+02  0.001531023300
2.265018e+02  0.001520473664
2.272255e+02  0.001512901027
2.279491e+02  0.001500517509
2.286728e+02  0.001481630758
2.293964e+02  0.001475102004
2.301201e+02  0.001469937844
2.308437e+02  0.001463260191
2.315674e+02  0.001439496267
2.322910e+02  0.001429503548
2.330147e+02  0.001416237498
2.337383e+02  0.001406121532
2.344620e+02  0.001403174072
2.351856e+02  0.001395481589
2.359092e+02  0.001389394478
2.366329e+02  0.001375248551
2.373565e+02  0.001353584930
2.380802e+02  0.001338014798
2.388038e+02  0.001332052677
2.395275e+02  0.001324856324
2.402511e+02  0.001313138865
2.409748e+02  0.001308240615
2.416984e+02  0.001299569401
2.424221e+02  0.001296583284
2.431457e+02  0.001284331635
2.438694e+02  0.001271801034
2.445930e+02  0.001265806814
2.453167e+02  0.001259873707
2.460403e+02  0.001240787804
2.467640e+02  0.001231685265
2.474876e+02  0.001229297109
2.482113e+02  0.001226623399
2.489349e+02  0.001210293975
2.496586e+02  0.001204155873
2.503822e+02  0.001200977696
2.511059e+02  0.001198306445
2.518295e+02  0.001191767334
2.525532e+02  0.001182784637
2.532768e+02  0.001159203448
2.540004e+02  0.001151635669
2.547241e+02  0.001145570208
2.554477e+02  0.001134261026
2.561714e+02  0.001131541408
2.568950e+02  0.001129130078
2.576187e+02  0.001120120906
2.583423e+02  0.001115071290
2.590660e+02  0.001102902563
2.597896e+02  0.001100498526
2.605133e+02  0.001092203100
2.612369e+02  0.001090452915
2.619606e+02  0.001081160207
2.626842e+02  0.001067121059
2.634079e+02  0.001064566001
2.641315e+02  0.001061355142
2.648552e+02  0.001056119882
2.655788e+02  0.001054486059
2.663025e+02  0.001050709362
2.670261e+02  0.001042092647
2.677498e+02  0.001038854572
2.684734e+02  0.001029064295
2.691971e+02  0.001027186274
2.699207e+02  0.001025322804
2.706444e+02  0.001018446236
2.713680e+02  0.001012474119
2.720916e+02  0.001007735941
2.728153e+02  0.000999433585
2.735389e+02  0.000996651340
2.742626e+02  0.000990798408
2.749862e+02  0.000987559456
2.757099e+02  0.000985864780
2.764335e+02  0.000983190568
2.771572e+02  0.000981505339
2.778808e+02  0.000977969845
2.786045e+02  0.000976320173
2.793281e+02  0.000974209956
2.800518e+02  0.000970697363
2.807754e+02  0.000968013288
2.814991e+02  0.000957672310
2.822227e+02  0.000953410097
2.829464e+02  0.000947741176
2.836700e+02  0.000944867424
2.843937e+02  0.000930950142
2.851173e+02  0.000928012928
2.858410e+02  0.000925865392
2.865646e+02  0.000923069304
2.872883e+02  0.000920044358
2.880119e+02  0.000918367286
2.887356e+02  0.000909976455
2.894592e+02  0.000905848319
2.901828e+02  0.000888699060
2.909065e+02  0.000885558849
2.916301e+02  0.000883016586
2.923538e+02  0.000868252394
2.930774e+02  0.000866697907
2.938011e+02  0.000850703039
2.945247e+02  0.000848558006
2.952484e+02  0.000835461062
2.959720e+02  0.000830903810
2.966957e+02  0.000829046089
2.974193e+02  0.000821232612
2.981430e+02  0.000818937690
2.988666e+02  0.000817262904
2.995903e+02  0.000815932470
3.003139e+02  0.000812604075
3.010376e+02  0.000799839030
3.017612e+02  0.000793126740
3.024849e+02  0.000788747475
3.032085e+02  0.000780390224
3.039322e+02  0.000778045937
3.046558e+02  0.000768498780
3.053795e+02  0.000766013311
3.061031e+02  0.000761362180
3.068268e+02  0.000759397601
3.075504e+02  0.000749074276
3.082740e+02  0.000746477839
3.089977e+02  0.000745522049
3.097213e+02  0.000741150079
3.104450e+02  0.000735637318
3.111686e+02  0.000734475101
3.118923e+02  0.000731649182
3.126159e+02  0.000726658487
3.133396e+02  0.000723788137
3.140632e+02  0.000722654728
3.147869e+02  0.000719275177
3.155105e+02  0.000717782261
3.162342e+02  0.000716126428
3.169578e+02  0.000713899033
3.176815e+02  0.000709311619
3.184051e+02  0.000707787203
3.191288e+02  0.000704437752
3.198524e+02  0.000699837929
3.205761e+02  0.000692449943
3.212997e+02  0.000689406217
3.220234e+02  0.000685608052
3.227470e+02  0.000682927538
3.234707e+02  0.000681556810
3.241943e+02  0.000678380555
3.249180e+02  0.000677597864
3.256416e+02  0.000676402718
3.263652e+02  0.000671883332
3.270889e+02  0.000656593074
3.278125e+02  0.000652494817
3.285362e+02  0.000649225469
3.292598e+02  0.000642069617
3.299835e+02  0.000640239857
3.307071e+02  0.000633993993
3.314308e+02  0.000630597063
3.321544e+02  0.000629310141
3.328781e+02  0.000613601213
3.336017e+02  0.000609642196
3.343254e+02  0.000608327308
3.350490e+02  0.000605506729
3.357727e+02  0.000604824738
3.364963e+02  0.000604026680
3.372200e+02  0.000600657080
3.379436e+02  0.000597494505
3.386673e+02  0.000589491302
3.393909e+02  0.000588304648
3.401146e+02  0.000583260636
3.408382e+02  0.000581877195
3.415619e+02  0.000577495352
3.422855e+02  0.000574048386
3.430092e+02  0.000568654876
3.437328e+02  0.000566950661
3.444564e+02  0.000560892690
3.451801e+02  0.000558536015
3.459037e+02  0.000557032985
3.466274e+02  0.000552383359
3.473510e+02  0.000551285144
3.480747e+02  0.000547455649
3.487983e+02  0.000546529661
3.495220e+02  0.000545733483
3.502456e+02  0.000539085830
3.509693e+02  0.000537183621
3.516929e+02  0.000528328032
3.524166e+02  0.000525198539
3.531402e+02  0.000518971018
3.538639e+02  0.000514041807
3.545875e+02  0.000513202544
3.553112e+02  0.000511977631
3.560348e+02  0.000508038868
3.567585e+02  0.000505049179
3.574821e+02  0.000497301822
3.582058e+02  0.000496291023
3.589294e+02  0.000495127641
3.596531e+02  0.000493852851
3.603767e+02  0.000481846563
3.611004e+02  0.000480602057


==> figs/LASSO_test4_ZeroSR1_time.dat <==
    0  368.324602415395
1.214711e-01  3.902686111064
2.429423e-01  0.784212234310
3.644134e-01  0.672562514041
4.858845e-01  0.618482438367
6.073556e-01  0.596235586074
7.288268e-01  0.571002498056
8.502979e-01  0.487311474145
9.717690e-01  0.416185762390
1.093240e+00  0.349405681216
1.214711e+00  0.318615574890
1.336182e+00  0.308863710332
1.457654e+00  0.281398599887
1.579125e+00  0.258075054098
1.700596e+00  0.235705598362
1.822067e+00  0.212871044688
1.943538e+00  0.193863840192
2.065009e+00  0.175416161864
2.186480e+00  0.154408312599
2.307951e+00  0.137690272673
2.429423e+00  0.124319139233
2.550894e+00  0.108560958064
2.672365e+00  0.095410893719
2.793836e+00  0.082720972490
2.915307e+00  0.070863885881
3.036778e+00  0.059576587940
3.158249e+00  0.050986513559
3.279720e+00  0.043146290182
3.401192e+00  0.035849363784
3.522663e+00  0.029459460402
3.644134e+00  0.024758357187
3.765605e+00  0.020499910611
3.887076e+00  0.016998530370
4.008547e+00  0.014319209235
4.130018e+00  0.012590832291
4.251489e+00  0.010976534733
4.372961e+00  0.009540828096
4.494432e+00  0.008343435957
4.615903e+00  0.007319948142
4.737374e+00  0.006569623522
4.858845e+00  0.005850609854
4.980316e+00  0.005287545821
5.101787e+00  0.004795887294
5.223258e+00  0.004381906498
5.344730e+00  0.004019338542
5.466201e+00  0.003663705378
5.587672e+00  0.003355563437
5.709143e+00  0.003063432340
5.830614e+00  0.002840540586
5.952085e+00  0.002591117013
6.073556e+00  0.002374999008
6.195028e+00  0.002225298570
6.316499e+00  0.002044554359
6.437970e+00  0.001890395140
6.559441e+00  0.001749571925
6.680912e+00  0.001608038047
6.802383e+00  0.001503445231
6.923854e+00  0.001392689364
7.045325e+00  0.001310178435
7.166797e+00  0.001227506357
7.288268e+00  0.001157716660
7.409739e+00  0.001084341046
7.531210e+00  0.001016530369
7.652681e+00  0.000942377791
7.774152e+00  0.000881535576
7.895623e+00  0.000823999435
8.017094e+00  0.000761774150
8.138566e+00  0.000707603321
8.260037e+00  0.000667754176
8.381508e+00  0.000620655616
8.502979e+00  0.000584969847
8.624450e+00  0.000551785786
8.745921e+00  0.000525518450
8.867392e+00  0.000496101647
8.988863e+00  0.000461967709
9.110335e+00  0.000429235257
9.231806e+00  0.000396129936
9.353277e+00  0.000364666589
9.474748e+00  0.000342456502
9.596219e+00  0.000319382547
9.717690e+00  0.000298332132
9.839161e+00  0.000276255277
9.960632e+00  0.000259477808
1.008210e+01  0.000243138368
1.020357e+01  0.000230575953
1.032505e+01  0.000212665524
1.044652e+01  0.000199578204
1.056799e+01  0.000188869762
1.068946e+01  0.000179648926
1.081093e+01  0.000172061595
1.093240e+01  0.000164532430
1.105387e+01  0.000155134710
1.117534e+01  0.000146020768
1.129681e+01  0.000134378910
1.141829e+01  0.000126415556
1.153976e+01  0.000115500772
1.166123e+01  0.000109142622
1.178270e+01  0.000104428955
1.190417e+01  0.000099885359
1.202564e+01  0.000096087121
1.214711e+01  0.000092421455
1.226858e+01  0.000089822720
1.239006e+01  0.000082965977
1.251153e+01  0.000078592829
1.263300e+01  0.000076275797
1.275447e+01  0.000074003853
1.287594e+01  0.000071488609
1.299741e+01  0.000069304918
1.311888e+01  0.000067540197
1.324035e+01  0.000063796774
1.336182e+01  0.000061514322
1.348330e+01  0.000059656661
1.360477e+01  0.000058125271
1.372624e+01  0.000056293325
1.384771e+01  0.000054547613
1.396918e+01  0.000051344928
1.409065e+01  0.000049339173
1.421212e+01  0.000047221997
1.433359e+01  0.000045349641
1.445506e+01  0.000043841966
1.457654e+01  0.000042723641
1.469801e+01  0.000039700310
1.481948e+01  0.000036851700
1.494095e+01  0.000035070176
1.506242e+01  0.000032844768
1.518389e+01  0.000031688812
1.530536e+01  0.000030377986
1.542683e+01  0.000028126181
1.554830e+01  0.000026848040
1.566978e+01  0.000025952975
1.579125e+01  0.000024947212
1.591272e+01  0.000024273386
1.603419e+01  0.000023055579
1.615566e+01  0.000022226717
1.627713e+01  0.000021736850
1.639860e+01  0.000020993284
1.652007e+01  0.000020289604
1.664154e+01  0.000019778203
1.676302e+01  0.000019157990
1.688449e+01  0.000018749216
1.700596e+01  0.000018090571
1.712743e+01  0.000017536852
1.724890e+01  0.000016641286
1.737037e+01  0.000015816593
1.749184e+01  0.000014526067
1.761331e+01  0.000013844437
1.773478e+01  0.000012987354
1.785626e+01  0.000012522040
1.797773e+01  0.000011514971
1.809920e+01  0.000010856880
1.822067e+01  0.000010399545
1.834214e+01  0.000009787081
1.846361e+01  0.000009193474
1.858508e+01  0.000009029848
1.870655e+01  0.000008888146
1.882802e+01  0.000008770689
1.894950e+01  0.000008489663
1.907097e+01  0.000008343635
1.919244e+01  0.000008219774
1.931391e+01  0.000008091493
1.943538e+01  0.000007957031
1.955685e+01  0.000007681098
1.967832e+01  0.000007504999
1.979979e+01  0.000007386848
1.992126e+01  0.000007301785
2.004274e+01  0.000007140160
2.016421e+01  0.000006916778
2.028568e+01  0.000006757723
2.040715e+01  0.000006614912
2.052862e+01  0.000006449472
2.065009e+01  0.000006328147
2.077156e+01  0.000006204255
2.089303e+01  0.000006005280
2.101451e+01  0.000005842312
2.113598e+01  0.000005695691
2.125745e+01  0.000005373730
2.137892e+01  0.000005212794
2.150039e+01  0.000005057570
2.162186e+01  0.000004878249
2.174333e+01  0.000004717537
2.186480e+01  0.000004556321
2.198627e+01  0.000004368469
2.210775e+01  0.000004142827
2.222922e+01  0.000003974933
2.235069e+01  0.000003877123
2.247216e+01  0.000003788133
2.259363e+01  0.000003707327
2.271510e+01  0.000003651301
2.283657e+01  0.000003584069
2.295804e+01  0.000003539622
2.307951e+01  0.000003456760
2.320099e+01  0.000003416937
2.332246e+01  0.000003384658
2.344393e+01  0.000003336255
2.356540e+01  0.000003310740
2.368687e+01  0.000003282198
2.380834e+01  0.000003266315
2.392981e+01  0.000003248503
2.405128e+01  0.000003208259
2.417275e+01  0.000003191248
2.429423e+01  0.000003167291
2.441570e+01  0.000003152802
2.453717e+01  0.000003146352
2.465864e+01  0.000003138706
2.478011e+01  0.000003121743
2.490158e+01  0.000003082951
2.502305e+01  0.000003036136
2.514452e+01  0.000002995859
2.526599e+01  0.000002909086
2.538747e+01  0.000002852198
2.550894e+01  0.000002815501
2.563041e+01  0.000002796503
2.575188e+01  0.000002769794
2.587335e+01  0.000002758101
2.599482e+01  0.000002746619
2.611629e+01  0.000002734138
2.623776e+01  0.000002727586
2.635923e+01  0.000002717279
2.648071e+01  0.000002685486
2.660218e+01  0.000002660287
2.672365e+01  0.000002613542
2.684512e+01  0.000002567062
2.696659e+01  0.000002495470
2.708806e+01  0.000002453208
2.720953e+01  0.000002410162
2.733100e+01  0.000002386617
2.745247e+01  0.000002358861
2.757395e+01  0.000002346910
2.769542e+01  0.000002329003
2.781689e+01  0.000002311280
2.793836e+01  0.000002298591
2.805983e+01  0.000002282570
2.818130e+01  0.000002274672
2.830277e+01  0.000002264486
2.842424e+01  0.000002247389
2.854571e+01  0.000002238582
2.866719e+01  0.000002231093
2.878866e+01  0.000002219361
2.891013e+01  0.000002207289
2.903160e+01  0.000002187522
2.915307e+01  0.000002168803
2.927454e+01  0.000002159479
2.939601e+01  0.000002156010
2.951748e+01  0.000002151990
2.963896e+01  0.000002138728
2.976043e+01  0.000002115529
2.988190e+01  0.000002082273
3.000337e+01  0.000002053327
3.012484e+01  0.000002029046
3.024631e+01  0.000001995663
3.036778e+01  0.000001972630
3.048925e+01  0.000001944028
3.061072e+01  0.000001907555
3.073220e+01  0.000001874942
3.085367e+01  0.000001806219
3.097514e+01  0.000001773899
3.109661e+01  0.000001741762
3.121808e+01  0.000001724289
3.133955e+01  0.000001687230
3.146102e+01  0.000001672982
3.158249e+01  0.000001656413
3.170396e+01  0.000001622369
3.182544e+01  0.000001604086
3.194691e+01  0.000001595187
3.206838e+01  0.000001582418
3.218985e+01  0.000001575249
3.231132e+01  0.000001572564
3.243279e+01  0.000001568099
3.255426e+01  0.000001565218
3.267573e+01  0.000001559296
3.279720e+01  0.000001554866
3.291868e+01  0.000001551887
3.304015e+01  0.000001543204
3.316162e+01  0.000001535658
3.328309e+01  0.000001532198
3.340456e+01  0.000001529693
3.352603e+01  0.000001525367
3.364750e+01  0.000001521775
3.376897e+01  0.000001511693
3.389044e+01  0.000001507636
3.401192e+01  0.000001505728
3.413339e+01  0.000001499253
3.425486e+01  0.000001496131
3.437633e+01  0.000001493481
3.449780e+01  0.000001492646
3.461927e+01  0.000001490727
3.474074e+01  0.000001490423
3.486221e+01  0.000001489809
3.498368e+01  0.000001483680
3.510516e+01  0.000001468306
3.522663e+01  0.000001455982
3.534810e+01  0.000001452153
3.546957e+01  0.000001442609
3.559104e+01  0.000001429486
3.571251e+01  0.000001424755
3.583398e+01  0.000001401026
3.595545e+01  0.000001377327
3.607692e+01  0.000001362542
3.619840e+01  0.000001350865
3.631987e+01  0.000001343804
3.644134e+01  0.000001340355
3.656281e+01  0.000001330428
3.668428e+01  0.000001325358
3.680575e+01  0.000001322034
3.692722e+01  0.000001318422
3.704869e+01  0.000001317679
3.717017e+01  0.000001317094
3.729164e+01  0.000001313994
3.741311e+01  0.000001311784
3.753458e+01  0.000001310958
3.765605e+01  0.000001310213
3.777752e+01  0.000001308656
3.789899e+01  0.000001302264
3.802046e+01  0.000001298664
3.814193e+01  0.000001292051
3.826341e+01  0.000001285727
3.838488e+01  0.000001280130
3.850635e+01  0.000001259509
3.862782e+01  0.000001252004
3.874929e+01  0.000001247340
3.887076e+01  0.000001241570
3.899223e+01  0.000001239914
3.911370e+01  0.000001236786
3.923517e+01  0.000001231304
3.935665e+01  0.000001223758
3.947812e+01  0.000001221295
3.959959e+01  0.000001218642
3.972106e+01  0.000001215977
3.984253e+01  0.000001210408
3.996400e+01  0.000001207724
4.008547e+01  0.000001205078
4.020694e+01  0.000001202582
4.032841e+01  0.000001200716
4.044989e+01  0.000001197210
4.057136e+01  0.000001192011
4.069283e+01  0.000001184702
4.081430e+01  0.000001178705
4.093577e+01  0.000001166107
4.105724e+01  0.000001159808
4.117871e+01  0.000001156265
4.130018e+01  0.000001148948
4.142165e+01  0.000001144045
4.154313e+01  0.000001141965
4.166460e+01  0.000001137880
4.178607e+01  0.000001134172
4.190754e+01  0.000001132678
4.202901e+01  0.000001131570
4.215048e+01  0.000001130017
4.227195e+01  0.000001129446
4.239342e+01  0.000001128970
4.251489e+01  0.000001127712
4.263637e+01  0.000001120908
4.275784e+01  0.000001112651
4.287931e+01  0.000001105313
4.300078e+01  0.000001099946
4.312225e+01  0.000001095925
4.324372e+01  0.000001094906
4.336519e+01  0.000001092256
4.348666e+01  0.000001091487
4.360813e+01  0.000001090720
4.372961e+01  0.000001088667
4.385108e+01  0.000001087700
4.397255e+01  0.000001086658
4.409402e+01  0.000001082892
4.421549e+01  0.000001081678
4.433696e+01  0.000001080564
4.445843e+01  0.000001079711
4.457990e+01  0.000001078700
4.470137e+01  0.000001078175
4.482285e+01  0.000001077751
4.494432e+01  0.000001077467
4.506579e+01  0.000001076092
4.518726e+01  0.000001074416
4.530873e+01  0.000001072328
4.543020e+01  0.000001071653
4.555167e+01  0.000001070962
4.567314e+01  0.000001069802
4.579462e+01  0.000001065555
4.591609e+01  0.000001054085
4.603756e+01  0.000001033415
4.615903e+01  0.000000991572
4.628050e+01  0.000000972135
4.640197e+01  0.000000952714
4.652344e+01  0.000000941426
4.664491e+01  0.000000935737
4.676638e+01  0.000000927616
4.688786e+01  0.000000895806
4.700933e+01  0.000000887719
4.713080e+01  0.000000878459
4.725227e+01  0.000000871476
4.737374e+01  0.000000869369
4.749521e+01  0.000000866744
4.761668e+01  0.000000865299
4.773815e+01  0.000000863980
4.785962e+01  0.000000859974
4.798110e+01  0.000000858545
4.810257e+01  0.000000857096
4.822404e+01  0.000000856428
4.834551e+01  0.000000855192
4.846698e+01  0.000000854730
4.858845e+01  0.000000854306
4.870992e+01  0.000000851133
4.883139e+01  0.000000846146
4.895286e+01  0.000000844458
4.907434e+01  0.000000844021
4.919581e+01  0.000000843210
4.931728e+01  0.000000841941
4.943875e+01  0.000000840998
4.956022e+01  0.000000840109
4.968169e+01  0.000000837835
4.980316e+01  0.000000829696
4.992463e+01  0.000000812996
5.004610e+01  0.000000804339
5.016758e+01  0.000000794250
5.028905e+01  0.000000788743
5.041052e+01  0.000000781110
5.053199e+01  0.000000775842
5.065346e+01  0.000000771941
5.077493e+01  0.000000765325
5.089640e+01  0.000000761087
5.101787e+01  0.000000759893
5.113934e+01  0.000000758867
5.126082e+01  0.000000757550
5.138229e+01  0.000000754127
5.150376e+01  0.000000751191
5.162523e+01  0.000000749808
5.174670e+01  0.000000746365
5.186817e+01  0.000000732661
5.198964e+01  0.000000725959
5.211111e+01  0.000000719857
5.223258e+01  0.000000719055
5.235406e+01  0.000000718526
5.247553e+01  0.000000717671
5.259700e+01  0.000000716864
5.271847e+01  0.000000715200
5.283994e+01  0.000000714091
5.296141e+01  0.000000713413
5.308288e+01  0.000000711590
5.320435e+01  0.000000706572
5.332582e+01  0.000000695231
5.344730e+01  0.000000689083
5.356877e+01  0.000000681400
5.369024e+01  0.000000671652
5.381171e+01  0.000000668017
5.393318e+01  0.000000663260
5.405465e+01  0.000000661227
5.417612e+01  0.000000658407
5.429759e+01  0.000000652709
5.441907e+01  0.000000648586
5.454054e+01  0.000000644586
5.466201e+01  0.000000642544
5.478348e+01  0.000000641338
5.490495e+01  0.000000640460
5.502642e+01  0.000000638557
5.514789e+01  0.000000636712
5.526936e+01  0.000000635813
5.539083e+01  0.000000634721
5.551231e+01  0.000000633812
5.563378e+01  0.000000630834
5.575525e+01  0.000000629312
5.587672e+01  0.000000627921
5.599819e+01  0.000000627562
5.611966e+01  0.000000626889
5.624113e+01  0.000000625854
5.636260e+01  0.000000623037
5.648407e+01  0.000000619008
5.660555e+01  0.000000616926
5.672702e+01  0.000000615804
5.684849e+01  0.000000615151
5.696996e+01  0.000000614737
5.709143e+01  0.000000614535
5.721290e+01  0.000000612516
5.733437e+01  0.000000608162
5.745584e+01  0.000000606197
5.757731e+01  0.000000605303
5.769879e+01  0.000000604765
5.782026e+01  0.000000604002
5.794173e+01  0.000000603472
5.806320e+01  0.000000603145
5.818467e+01  0.000000602131
5.830614e+01  0.000000596207
5.842761e+01  0.000000581724
5.854908e+01  0.000000562428
5.867055e+01  0.000000541686
5.879203e+01  0.000000532827
5.891350e+01  0.000000514864
5.903497e+01  0.000000493361
5.915644e+01  0.000000487535
5.927791e+01  0.000000480222
5.939938e+01  0.000000472165
5.952085e+01  0.000000469663
5.964232e+01  0.000000467396
5.976379e+01  0.000000465985
5.988527e+01  0.000000463675
6.000674e+01  0.000000461059
6.012821e+01  0.000000459274
6.024968e+01  0.000000455604
6.037115e+01  0.000000454853
6.049262e+01  0.000000454172
6.061409e+01  0.000000452345
6.073556e+01  0.000000449481
6.085703e+01  0.000000448358
6.097851e+01  0.000000447849
6.109998e+01  0.000000446979
6.122145e+01  0.000000445802
6.134292e+01  0.000000444918
6.146439e+01  0.000000444114
6.158586e+01  0.000000443342
6.170733e+01  0.000000440927
6.182880e+01  0.000000439177
6.195028e+01  0.000000437017
6.207175e+01  0.000000432059
6.219322e+01  0.000000428759
6.231469e+01  0.000000425335
6.243616e+01  0.000000423428
6.255763e+01  0.000000420380
6.267910e+01  0.000000414071
6.280057e+01  0.000000410156
6.292204e+01  0.000000405806
6.304352e+01  0.000000403487
6.316499e+01  0.000000402723
6.328646e+01  0.000000402073
6.340793e+01  0.000000401388
6.352940e+01  0.000000400493
6.365087e+01  0.000000398249
6.377234e+01  0.000000397295
6.389381e+01  0.000000396657
6.401528e+01  0.000000396224
6.413676e+01  0.000000395568
6.425823e+01  0.000000394754
6.437970e+01  0.000000394067
6.450117e+01  0.000000393751
6.462264e+01  0.000000392879
6.474411e+01  0.000000392124
6.486558e+01  0.000000391274
6.498705e+01  0.000000388185
6.510852e+01  0.000000386518
6.523000e+01  0.000000382288
6.535147e+01  0.000000379428
6.547294e+01  0.000000375203
6.559441e+01  0.000000370118
6.571588e+01  0.000000367575
6.583735e+01  0.000000366156
6.595882e+01  0.000000364866
6.608029e+01  0.000000363725
6.620176e+01  0.000000363232
6.632324e+01  0.000000362548
6.644471e+01  0.000000361883
6.656618e+01  0.000000361072
6.668765e+01  0.000000359596
6.680912e+01  0.000000356854
6.693059e+01  0.000000355667
6.705206e+01  0.000000355323
6.717353e+01  0.000000354831
6.729500e+01  0.000000354374
6.741648e+01  0.000000354216
6.753795e+01  0.000000353555
6.765942e+01  0.000000351948
6.778089e+01  0.000000351445
6.790236e+01  0.000000350768
6.802383e+01  0.000000350374
6.814530e+01  0.000000349650
6.826677e+01  0.000000347653
6.838824e+01  0.000000344053
6.850972e+01  0.000000342273
6.863119e+01  0.000000341951
6.875266e+01  0.000000341532
6.887413e+01  0.000000340884
6.899560e+01  0.000000340525
6.911707e+01  0.000000340335


==> figs/LASSO_test5_ASA_time.dat <==
    0  10061392979.166316986084
5.375294e-02  99849036.295320510864
1.075059e-01  18201697.416580200195
1.612588e-01  738164.576780319214
2.150118e-01  197801.352813720703
2.687647e-01  154139.152198791504
3.225176e-01  145078.017894744873
3.762706e-01  139949.536762237549
4.300235e-01  137061.841804504395
4.837765e-01  134387.216423034668
5.375294e-01  133631.500682830811
5.912823e-01  131414.660686492920
6.450353e-01  131414.660686492920
6.987882e-01  130483.213455200195
7.525412e-01  130225.582817077637
8.062941e-01  129774.183294296265
8.600470e-01  129454.218910217285
9.138000e-01  128666.352958679199
9.675529e-01  125910.189302444458
1.021306e+00  125114.369741439819
1.075059e+00  124740.421077728271
1.128812e+00  124631.531787872314
1.182565e+00  120939.769361495972
1.236318e+00  120446.490404129028
1.290071e+00  119276.473884582520
1.343823e+00  118898.596954345703
1.397576e+00  118075.802364349365
1.451329e+00  117469.137121200562
1.505082e+00  117146.851949691772
1.558835e+00  116730.930234909058
1.612588e+00  116028.416206359863
1.666341e+00  115191.696245193481
1.720094e+00  114272.489347457886
1.773847e+00  113996.231861114502
1.827600e+00  113573.812856674194
1.881353e+00  112293.419458389282
1.935106e+00  112111.321519851685
1.988859e+00  110278.243957519531
2.042612e+00  109405.206455230713
2.096365e+00  109301.801223754883
2.150118e+00  109120.919780731201
2.203871e+00  109060.139225006104
2.257623e+00  108193.629716873169
2.311376e+00  106568.664569854736
2.365129e+00  106419.744855880737
2.418882e+00  106211.804964065552
2.472635e+00  105964.537864685059
2.526388e+00  105051.672658920288
2.580141e+00  104995.092117309570
2.633894e+00  104473.377124786377
2.687647e+00  103210.167209625244
2.741400e+00  102948.038295745850
2.795153e+00  102780.285181045532
2.848906e+00  102112.996694564819
2.902659e+00  101398.853132247925
2.956412e+00  101133.688932418823
3.010165e+00  100528.649915695190
3.063918e+00  100178.843244552612
3.117670e+00  100014.093923568726
3.171423e+00  98960.790668487549
3.225176e+00  98748.055723190308
3.278929e+00  97920.557567596436
3.332682e+00  97540.226270675659
3.386435e+00  97056.911621093750
3.440188e+00  96870.049732208252
3.493941e+00  96483.781532287598
3.547694e+00  95908.447109222412
3.601447e+00  95620.798921585083
3.655200e+00  95448.626558303833
3.708953e+00  94750.105175018311
3.762706e+00  94309.742385864258
3.816459e+00  94096.561561584473
3.870212e+00  93917.803667068481
3.923965e+00  93455.718963623047
3.977718e+00  93062.231262207031
4.031470e+00  92743.510072708130
4.085223e+00  92500.763793945312
4.138976e+00  91901.249984741211
4.192729e+00  91654.646812438965
4.246482e+00  90813.191617965698
4.300235e+00  90639.597145080566
4.353988e+00  89337.654298782349
4.407741e+00  87406.723171234131
4.461494e+00  87208.907140731812
4.515247e+00  86625.388298034668
4.569000e+00  86474.382978439331
4.622753e+00  86246.779190063477
4.676506e+00  85681.410280227661
4.730259e+00  85410.441734313965
4.784012e+00  84476.446985244751
4.837765e+00  84224.167722702026
4.891518e+00  83521.462837219238
4.945270e+00  83323.759962081909
4.999023e+00  83086.240827560425
5.052776e+00  82781.003610610962
5.106529e+00  82520.506004333496
5.160282e+00  82440.700626373291
5.214035e+00  82110.231887817383
5.267788e+00  81811.813358306885
5.321541e+00  81511.587245941162
5.375294e+00  81303.429939270020
5.429047e+00  81176.287933349609
5.482800e+00  80816.689168930054
5.536553e+00  80654.244197845459
5.590306e+00  80479.836725234985
5.644059e+00  80313.095680236816
5.697812e+00  80017.135747909546
5.751565e+00  79837.008113861084
5.805317e+00  79681.839202880859
5.859070e+00  79317.051141738892
5.912823e+00  78878.518379211426
5.966576e+00  78878.518379211426
6.020329e+00  78630.145298004150
6.074082e+00  78399.811996459961
6.127835e+00  78176.461784362793
6.181588e+00  78077.788263320923
6.235341e+00  77862.544040679932
6.289094e+00  77624.704690933228
6.342847e+00  76840.548868179321
6.396600e+00  76430.689485549927
6.450353e+00  76153.216093063354
6.504106e+00  75839.199499130249
6.557859e+00  75499.992109298706
6.611612e+00  75277.851638793945
6.665365e+00  74987.822919845581
6.719117e+00  74872.505361557007
6.772870e+00  74521.880783081055
6.826623e+00  74331.895883560181
6.880376e+00  74151.068031311035
6.934129e+00  73971.330799102783
6.987882e+00  73765.791948318481
7.041635e+00  73600.207149505615
7.095388e+00  73381.624191284180
7.149141e+00  73265.720481872559
7.202894e+00  72983.725522994995
7.256647e+00  72783.800443649292
7.310400e+00  72622.802713394165
7.364153e+00  72461.907274246216
7.417906e+00  72372.719884872437
7.471659e+00  72188.296716690063
7.525412e+00  71885.552347183228
7.579164e+00  71885.552347183228
7.632917e+00  71437.298620223999
7.686670e+00  71362.149545669556
7.740423e+00  70847.356203079224
7.794176e+00  70533.982873916626
7.847929e+00  70237.510114669800
7.901682e+00  69939.082065582275
7.955435e+00  69729.886482238770
8.009188e+00  69558.663087844849
8.062941e+00  69334.520088195801
8.116694e+00  69246.515367507935
8.170447e+00  69011.889192581177
8.224200e+00  68815.503833770752
8.277953e+00  68662.271419525146
8.331706e+00  68495.137954711914
8.385459e+00  68420.434864044189
8.439212e+00  68239.028112411499
8.492964e+00  68091.374711990356
8.546717e+00  68002.589010238647
8.600470e+00  67824.744974136353
8.654223e+00  67457.916860580444
8.707976e+00  67290.810186386108
8.761729e+00  67112.027315139771
8.815482e+00  67022.656204223633
8.869235e+00  66823.370780944824
8.922988e+00  66630.729709625244
8.976741e+00  66444.362697601318
9.030494e+00  66389.854646682739
9.084247e+00  66195.724178314209
9.138000e+00  66064.384904861450
9.191753e+00  65854.448469161987
9.245506e+00  65713.798717498779
9.299259e+00  65622.255336761475
9.353011e+00  65455.788568496704
9.406764e+00  65334.508684158325
9.460517e+00  65161.838289260864
9.514270e+00  65039.009469985962
9.568023e+00  64922.575881958008
9.621776e+00  64680.301500320435
9.675529e+00  64551.379457473755
9.729282e+00  64348.823778152466
9.783035e+00  64193.495250701904
9.836788e+00  64139.140178680420
9.890541e+00  63891.428979873657
9.944294e+00  63689.735874176025
9.998047e+00  63533.494834899902
1.005180e+01  63382.706079483032
1.010555e+01  63279.985900878906
1.015931e+01  62981.896850585938
1.021306e+01  62860.917362213135
1.026681e+01  62681.518243789673
1.032056e+01  62544.669378280640
1.037432e+01  62399.014232635498
1.042807e+01  62179.889564514160
1.048182e+01  62052.354211807251
1.053558e+01  61973.287061691284
1.058933e+01  61663.322557449341
1.064308e+01  61465.054204940796
1.069683e+01  61331.769802093506
1.075059e+01  61179.814907073975
1.080434e+01  61122.399272918701
1.085809e+01  60852.204225540161
1.091185e+01  60680.801849365234
1.096560e+01  60555.954093933105
1.101935e+01  60417.288883209229
1.107311e+01  60331.658266067505
1.112686e+01  60163.403335571289
1.118061e+01  59948.593368530273
1.123436e+01  59850.669813156128
1.128812e+01  59717.369865417480
1.134187e+01  59687.797500610352
1.139562e+01  59457.761350631714
1.144938e+01  59315.360330581665
1.150313e+01  59171.880643844604
1.155688e+01  59026.449554443359
1.161063e+01  58934.835771560669
1.166439e+01  58764.001482009888
1.171814e+01  58623.937398910522
1.177189e+01  58510.455280303955
1.182565e+01  58382.680166244507
1.187940e+01  58317.746776580811
1.193315e+01  58169.782026290894
1.198691e+01  58053.697668075562
1.204066e+01  57972.089740753174
1.209441e+01  57775.428289413452
1.214816e+01  57659.748134613037
1.220192e+01  57498.425903320312
1.225567e+01  57324.451164245605
1.230942e+01  57228.409570693970
1.236318e+01  57036.576406478882
1.241693e+01  56919.492675781250
1.247068e+01  56735.829128265381
1.252443e+01  56576.418134689331
1.257819e+01  56467.538900375366
1.263194e+01  56324.280113220215
1.268569e+01  56244.089912414551
1.273945e+01  56118.067411422729
1.279320e+01  56036.677146911621
1.284695e+01  55918.123752593994
1.290071e+01  55883.788549423218
1.295446e+01  54774.310466766357
1.300821e+01  54568.479091644287
1.306196e+01  54409.761337280273
1.311572e+01  54305.091203689575
1.316947e+01  54197.870805740356
1.322322e+01  54099.314489364624
1.327698e+01  53950.690034866333
1.333073e+01  53670.977497100830
1.338448e+01  53544.158054351807
1.343823e+01  53483.125696182251
1.349199e+01  53248.589899063110
1.354574e+01  53119.863569259644
1.359949e+01  52929.636688232422
1.365325e+01  52829.925933837891
1.370700e+01  52732.752243041992
1.376075e+01  52567.039785385132
1.381451e+01  52478.499214172363
1.386826e+01  52205.457412719727
1.392201e+01  52148.314516067505
1.397576e+01  51605.142684936523
1.402952e+01  51502.388483047485
1.408327e+01  51430.268608093262
1.413702e+01  51336.259946823120
1.419078e+01  51216.276611328125
1.424453e+01  51125.288463592529
1.429828e+01  51006.187538146973
1.435203e+01  50892.803342819214
1.440579e+01  50798.854169845581
1.445954e+01  50759.725326538086
1.451329e+01  50575.772695541382
1.456705e+01  50444.940925598145
1.462080e+01  50328.212881088257
1.467455e+01  50215.385915756226
1.472831e+01  50129.949609756470
1.478206e+01  50007.281087875366
1.483581e+01  49886.858499526978
1.488956e+01  49807.777328491211
1.494332e+01  49784.227338790894
1.499707e+01  49661.487947463989
1.505082e+01  49559.025831222534
1.510458e+01  49381.461675643921
1.515833e+01  49265.065111160278
1.521208e+01  49223.375972747803
1.526583e+01  49051.398330688477
1.531959e+01  48977.568422317505
1.537334e+01  48847.657625198364
1.542709e+01  48706.950002670288
1.548085e+01  48620.140176773071
1.553460e+01  48512.339782714844
1.558835e+01  48453.428598403931
1.564211e+01  48389.942308425903
1.569586e+01  48220.132406234741
1.574961e+01  48133.578357696533
1.580336e+01  48088.457136154175
1.585712e+01  47908.207618713379
1.591087e+01  47797.905874252319
1.596462e+01  47744.596158981323
1.601838e+01  47660.735280990601
1.607213e+01  47607.442613601685
1.612588e+01  47506.253316879272
1.617963e+01  47417.949586868286
1.623339e+01  47321.957967758179
1.628714e+01  47249.663194656372
1.634089e+01  47190.886415481567
1.639465e+01  47065.736417770386
1.644840e+01  46999.515123367310
1.650215e+01  46918.613883972168
1.655591e+01  46834.777460098267
1.660966e+01  46786.749664306641
1.666341e+01  46670.329700469971
1.671716e+01  46619.512113571167
1.677092e+01  46545.234312057495
1.682467e+01  46488.759691238403
1.687842e+01  46404.438785552979
1.693218e+01  46325.715311050415
1.698593e+01  46269.268493652344
1.703968e+01  46250.319913864136
1.709343e+01  46186.121797561646
1.714719e+01  46139.461317062378
1.720094e+01  46055.716598510742
1.725469e+01  46010.726758956909
1.730845e+01  45974.714342117310
1.736220e+01  45865.207073211670
1.741595e+01  45778.074779510498
1.746971e+01  45716.651033401489
1.752346e+01  45634.826692581177
1.757721e+01  45590.680244445801
1.763096e+01  45476.999881744385
1.768472e+01  45413.903182983398
1.773847e+01  45341.646543502808
1.779222e+01  45299.122442245483
1.784598e+01  45242.754478454590
1.789973e+01  45149.061719894409
1.795348e+01  45073.612033843994
1.800723e+01  45003.164752960205
1.806099e+01  44950.237028121948
1.811474e+01  44889.712316513062
1.816849e+01  44845.587608337402
1.822225e+01  44756.890966415405
1.827600e+01  44693.736186981201
1.832975e+01  44621.035419464111
1.838351e+01  44579.002567291260
1.843726e+01  44464.171562194824
1.849101e+01  44411.536237716675
1.854476e+01  44343.385292053223
1.859852e+01  44275.822717666626
1.865227e+01  44242.628145217896
1.870602e+01  44196.084436416626
1.875978e+01  44128.094545364380
1.881353e+01  44073.771240234375
1.886728e+01  43975.578683853149
1.892103e+01  43900.357530593872
1.897479e+01  43820.952501296997
1.902854e+01  43766.356588363647
1.908229e+01  43746.386306762695
1.913605e+01  43606.121486663818
1.918980e+01  43520.231670379639
1.924355e+01  43486.344415664673
1.929731e+01  43389.636220932007
1.935106e+01  43366.504137039185
1.940481e+01  43250.306415557861
1.945856e+01  43160.365425109863
1.951232e+01  43108.218379974365
1.956607e+01  43046.426517486572
1.961982e+01  43006.679203033447
1.967358e+01  42926.298055648804
1.972733e+01  42854.330545425415
1.978108e+01  42823.143470764160
1.983483e+01  42721.217859268188
1.988859e+01  42704.949201583862
1.994234e+01  42608.832681655884
1.999609e+01  42553.648290634155
2.004985e+01  42512.024335861206
2.010360e+01  42447.282146453857
2.015735e+01  42398.216341018677
2.021111e+01  42360.533035278320
2.026486e+01  42301.407638549805
2.031861e+01  42301.407638549805
2.037236e+01  42235.047828674316
2.042612e+01  42194.939785003662
2.047987e+01  42110.995790481567
2.053362e+01  42074.587375640869
2.058738e+01  42023.416551589966
2.064113e+01  41977.905412673950
2.069488e+01  41929.108299255371
2.074863e+01  41874.250288009644
2.080239e+01  41817.089660644531
2.085614e+01  41784.024667739868
2.090989e+01  41738.091310501099
2.096365e+01  41641.449064254761
2.101740e+01  41576.860387802124
2.107115e+01  41525.096723556519
2.112491e+01  41480.166992187500
2.117866e+01  41459.043439865112
2.123241e+01  41419.062126159668
2.128616e+01  41364.168962478638
2.133992e+01  41314.381645202637
2.139367e+01  41256.379976272583
2.144742e+01  41220.938095092773
2.150118e+01  41136.190200805664
2.155493e+01  41093.587924957275
2.160868e+01  41093.587924957275
2.166243e+01  40992.012819290161
2.171619e+01  40918.119747161865
2.176994e+01  40912.223894119263
2.182369e+01  40824.168628692627
2.187745e+01  40773.616163253784
2.193120e+01  40706.477760314941
2.198495e+01  40632.336519241333
2.203871e+01  40548.098363876343
2.209246e+01  40510.053020477295
2.214621e+01  40461.960216522217
2.219996e+01  40409.965734481812
2.225372e+01  40359.112363815308
2.230747e+01  40281.138341903687
2.236122e+01  40241.552289962769
2.241498e+01  40200.843097686768
2.246873e+01  40147.467487335205
2.252248e+01  40128.609748840332
2.257623e+01  40032.707014083862
2.262999e+01  39971.713188171387
2.268374e+01  39925.200807571411
2.273749e+01  39878.944654464722
2.279125e+01  39833.391855239868
2.284500e+01  39790.932846069336
2.289875e+01  39754.662597656250
2.295251e+01  39677.629743576050
2.300626e+01  39638.954177856445
2.306001e+01  39577.086341857910
2.311376e+01  39503.417875289917
2.316752e+01  39451.083421707153
2.322127e+01  39370.056882858276
2.327502e+01  39296.166467666626
2.332878e+01  39253.075422286987
2.338253e+01  39195.866783142090
2.343628e+01  39172.222221374512
2.349003e+01  39089.262338638306
2.354379e+01  39039.190067291260
2.359754e+01  38983.560998916626
2.365129e+01  38934.599796295166
2.370505e+01  38876.672277450562
2.375880e+01  38853.982664108276
2.381255e+01  38805.341371536255
2.386631e+01  38750.040021896362
2.392006e+01  38713.966829299927
2.397381e+01  38655.102121353149
2.402756e+01  38600.219335556030
2.408132e+01  38584.890789031982
2.413507e+01  38524.455665588379
2.418882e+01  38466.485477447510
2.424258e+01  38382.374811172485
2.429633e+01  38343.547828674316
2.435008e+01  38290.256652832031
2.440383e+01  38250.115198135376
2.445759e+01  38152.867067337036
2.451134e+01  38100.106266021729
2.456509e+01  38036.015552520752
2.461885e+01  37985.283287048340
2.467260e+01  37948.139255523682
2.472635e+01  37898.001390457153
2.478011e+01  37811.709251403809
2.483386e+01  37775.786590576172
2.488761e+01  37743.924951553345
2.494136e+01  37689.629848480225
2.499512e+01  37632.438795089722
2.504887e+01  37573.717519760132
2.510262e+01  37529.245712280273
2.515638e+01  37486.071016311646
2.521013e+01  37435.855117797852
2.526388e+01  37352.842605590820
2.531763e+01  37327.437347412109
2.537139e+01  37240.589469909668
2.542514e+01  37179.589786529541
2.547889e+01  37117.316537857056
2.553265e+01  37076.174974441528
2.558640e+01  36998.662332534790
2.564015e+01  36945.947586059570
2.569391e+01  36916.660173416138
2.574766e+01  36863.544281005859
2.580141e+01  36809.741971969604
2.585516e+01  36729.939998626709
2.590892e+01  36664.608945846558
2.596267e+01  36599.671594619751
2.601642e+01  36556.626501083374
2.607018e+01  36505.102489471436
2.612393e+01  36488.320375442505
2.617768e+01  36417.713508605957
2.623143e+01  36356.665695190430
2.628519e+01  36318.150518417358
2.633894e+01  36270.510145187378
2.639269e+01  36240.425920486450
2.644645e+01  36182.303972244263
2.650020e+01  36117.504680633545
2.655395e+01  36080.156335830688
2.660771e+01  36036.181079864502
2.666146e+01  35998.217685699463
2.671521e+01  35952.487955093384
2.676896e+01  35898.619831085205
2.682272e+01  35845.453474044800
2.687647e+01  35806.546550750732
2.693022e+01  35749.432155609131
2.698398e+01  35716.852048873901
2.703773e+01  35674.274261474609
2.709148e+01  35627.226268768311
2.714523e+01  35619.918773651123
2.719899e+01  35543.134202957153
2.725274e+01  35525.719905853271
2.730649e+01  35428.698534011841
2.736025e+01  35390.429479598999
2.741400e+01  35348.211990356445
2.746775e+01  35317.225870132446
2.752151e+01  35284.089847564697
2.757526e+01  35258.863992691040
2.762901e+01  35196.194759368896
2.768276e+01  35163.230871200562
2.773652e+01  35107.159738540649
2.779027e+01  35049.632919311523
2.784402e+01  34987.583730697632
2.789778e+01  34944.537572860718
2.795153e+01  34918.768604278564
2.800528e+01  34856.890014648438
2.805903e+01  34792.748607635498
2.811279e+01  34723.449619293213
2.816654e+01  34663.785610198975
2.822029e+01  34639.373075485229
2.827405e+01  34592.500307083130
2.832780e+01  34525.504678726196
2.838155e+01  34488.656681060791
2.843531e+01  34444.414554595947
2.848906e+01  34395.177684783936
2.854281e+01  34377.969673156738
2.859656e+01  34330.346778869629
2.865032e+01  34248.113317489624
2.870407e+01  34211.575765609741
2.875782e+01  34164.070447921753
2.881158e+01  34113.337942123413
2.886533e+01  34035.836963653564
2.891908e+01  33984.802526473999
2.897283e+01  33915.569339752197
2.902659e+01  33851.399105072021
2.908034e+01  33804.883354187012
2.913409e+01  33750.876544952393
2.918785e+01  33706.039447784424
2.924160e+01  33670.299066543579
2.929535e+01  33592.036344528198
2.934911e+01  33577.355688095093
2.940286e+01  33484.461999893188
2.945661e+01  33454.893646240234
2.951036e+01  33388.801389694214
2.956412e+01  33336.168256759644
2.961787e+01  33280.252483367920
2.967162e+01  33245.364421844482
2.972538e+01  33201.709005355835
2.977913e+01  33188.338134765625
2.983288e+01  33130.378683090210
2.988663e+01  33094.823612213135
2.994039e+01  33046.534902572632
2.999414e+01  32986.678491592407
3.004789e+01  32947.115455627441
3.010165e+01  32903.513999938965
3.015540e+01  32853.935192108154
3.020915e+01  32766.162052154541
3.026291e+01  32733.113739013672
3.031666e+01  32716.142200469971
3.037041e+01  32674.848628997803
3.042416e+01  32591.466186523438
3.047792e+01  32561.036573410034
3.053167e+01  32476.488176345825
3.058542e+01  32393.874864578247
3.063918e+01  32326.681659698486
3.069293e+01  32254.299394607544
3.074668e+01  32215.802173614502
3.080043e+01  32172.434967041016
3.085419e+01  32114.894645690918
3.090794e+01  32048.224914550781
3.096169e+01  31991.272790908813
3.101545e+01  31949.842380523682
3.106920e+01  31899.834692001343
3.112295e+01  31868.862911224365
3.117670e+01  31829.928863525391
3.123046e+01  31767.122999191284
3.128421e+01  31733.527338027954
3.133796e+01  31703.485273361206
3.139172e+01  31682.613048553467
3.144547e+01  31614.390111923218
3.149922e+01  31568.944681167603
3.155298e+01  31516.339916229248
3.160673e+01  31471.000679016113
3.166048e+01  31425.455223083496
3.171423e+01  31387.580493927002
3.176799e+01  31344.997949600220
3.182174e+01  31295.304702758789
3.187549e+01  31234.029052734375
3.192925e+01  31192.671152114868
3.198300e+01  31169.949312210083
3.203675e+01  31094.685611724854
3.209050e+01  31051.616781234741
3.214426e+01  31041.885196685791
3.219801e+01  31003.438724517822
3.225176e+01  30972.683992385864
3.230552e+01  30933.842535018921
3.235927e+01  30876.682483673096
3.241302e+01  30823.850929260254
3.246678e+01  30754.520360946655
3.252053e+01  30673.111454010010
3.257428e+01  30600.048294067383
3.262803e+01  30556.029184341431
3.268179e+01  30482.096738815308
3.273554e+01  30428.644559860229
3.278929e+01  30409.982563018799
3.284305e+01  30311.318914413452
3.289680e+01  30288.201482772827
3.295055e+01  30256.674894332886
3.300430e+01  30145.728899002075
3.305806e+01  30084.926219940186
3.311181e+01  30062.618360519409
3.316556e+01  30004.198589324951
3.321932e+01  29955.490581512451
3.327307e+01  29875.911640167236
3.332682e+01  29816.259571075439
3.338058e+01  29766.117570877075
3.343433e+01  29723.710857391357
3.348808e+01  29668.534210205078
3.354183e+01  29629.256433486938
3.359559e+01  29593.982131958008
3.364934e+01  29517.037405014038
3.370309e+01  29482.534236907959
3.375685e+01  29426.648221969604
3.381060e+01  29372.980978012085
3.386435e+01  29345.529890060425
3.391810e+01  29287.727130889893
3.397186e+01  29243.049007415771
3.402561e+01  29191.558507919312
3.407936e+01  29128.333066940308
3.413312e+01  29106.109796524048
3.418687e+01  29071.300645828247
3.424062e+01  29026.591827392578
3.429438e+01  28985.649414062500
3.434813e+01  28956.224351882935
3.440188e+01  28927.299365997314
3.445563e+01  28868.907546997070
3.450939e+01  28843.933305740356
3.456314e+01  28800.094350814819
3.461689e+01  28767.313890457153
3.467065e+01  28742.816652297974
3.472440e+01  28697.050645828247
3.477815e+01  28659.996320724487
3.483190e+01  28627.606954574585
3.488566e+01  28554.641752243042
3.493941e+01  28542.099725723267
3.499316e+01  28487.406820297241
3.504692e+01  28460.171865463257
3.510067e+01  28432.306053161621
3.515442e+01  28390.490808486938
3.520818e+01  28364.374139785767
3.526193e+01  28333.049558639526
3.531568e+01  28325.924737930298
3.536943e+01  28288.566608428955
3.542319e+01  28263.855880737305
3.547694e+01  28247.591482162476
3.553069e+01  28205.796310424805
3.558445e+01  28151.644788742065
3.563820e+01  28151.644788742065
3.569195e+01  28101.828794479370
3.574570e+01  28071.740955352783
3.579946e+01  28019.114591598511
3.585321e+01  27966.640693664551
3.590696e+01  27917.054899215698
3.596072e+01  27880.467369079590
3.601447e+01  27843.477909088135
3.606822e+01  27829.815490722656
3.612198e+01  27780.193620681763
3.617573e+01  27728.076068878174
3.622948e+01  27697.577489852905
3.628323e+01  27673.798927307129
3.633699e+01  27626.348228454590
3.639074e+01  27603.785509109497
3.644449e+01  27552.255910873413
3.649825e+01  27531.358957290649
3.655200e+01  27518.733766555786
3.660575e+01  27472.861249923706
3.665950e+01  27423.496063232422
3.671326e+01  27386.041215896606
3.676701e+01  27355.542875289917
3.682076e+01  27324.495738983154
3.687452e+01  27307.425231933594
3.692827e+01  27280.695379257202
3.698202e+01  27240.595209121704
3.703578e+01  27208.925045013428
3.708953e+01  27177.919853210449
3.714328e+01  27148.405389785767
3.719703e+01  27124.985143661499
3.725079e+01  27103.488916397095
3.730454e+01  27030.618303298950
3.735829e+01  27004.705034255981
3.741205e+01  26997.873683929443
3.746580e+01  26973.348144531250
3.751955e+01  26792.083129882812
3.757330e+01  26767.229192733765
3.762706e+01  26720.057596206665
3.768081e+01  26686.639474868774
3.773456e+01  26665.285041809082
3.778832e+01  26590.602464675903
3.784207e+01  26564.349773406982
3.789582e+01  26544.270006179810
3.794958e+01  26495.366580963135
3.800333e+01  26451.526535034180
3.805708e+01  26405.035377502441
3.811083e+01  26361.990631103516
3.816459e+01  26333.500972747803
3.821834e+01  26308.316497802734
3.827209e+01  26277.336288452148
3.832585e+01  26262.963754653931
3.837960e+01  26214.509111404419
3.843335e+01  26178.413478851318
3.848710e+01  26147.174350738525
3.854086e+01  26119.684120178223
3.859461e+01  26088.643463134766
3.864836e+01  26062.216274261475
3.870212e+01  26019.839754104614
3.875587e+01  26019.839754104614
3.880962e+01  25944.626581192017
3.886338e+01  25923.152248382568
3.891713e+01  25854.659616470337
3.897088e+01  25822.144313812256
3.902463e+01  25797.549812316895
3.907839e+01  25764.812881469727
3.913214e+01  25747.941686630249
3.918589e+01  25724.347929000854
3.923965e+01  25693.953052520752
3.929340e+01  25664.054325103760
3.934715e+01  25643.136732101440
3.940090e+01  25616.315855026245
3.945466e+01  25593.612054824829
3.950841e+01  25560.527774810791
3.956216e+01  25525.791927337646
3.961592e+01  25511.430038452148
3.966967e+01  25476.677148818970
3.972342e+01  25459.007524490356
3.977718e+01  25429.517574310303
3.983093e+01  25402.950839996338
3.988468e+01  25398.518362045288
3.993843e+01  25330.415285110474
3.999219e+01  25309.084310531616
4.004594e+01  25279.348928451538
4.009969e+01  25246.302541732788
4.015345e+01  25211.108945846558
4.020720e+01  25187.620660781860
4.026095e+01  25153.296073913574
4.031470e+01  25142.880168914795
4.036846e+01  25100.513452529907
4.042221e+01  25078.763055801392
4.047596e+01  25050.166585922241
4.052972e+01  25029.877651214600
4.058347e+01  25005.792608261108
4.063722e+01  24985.756074905396
4.069098e+01  24965.869239807129
4.074473e+01  24935.331275939941
4.079848e+01  24917.141904830933
4.085223e+01  24917.141904830933
4.090599e+01  24855.191383361816
4.095974e+01  24830.452840805054
4.101349e+01  24785.805700302124
4.106725e+01  24771.559175491333
4.112100e+01  24734.059249877930
4.117475e+01  24707.463207244873
4.122850e+01  24683.118164062500
4.128226e+01  24678.647974014282
4.133601e+01  24640.048357009888
4.138976e+01  24574.607597351074
4.144352e+01  24574.607597351074
4.149727e+01  24534.101505279541
4.155102e+01  24487.411685943604
4.160478e+01  24451.928735733032
4.165853e+01  24419.780611038208
4.171228e+01  24419.780611038208
4.176603e+01  24419.780611038208
4.181979e+01  24405.764801025391
4.187354e+01  24317.671157836914
4.192729e+01  24252.699968338013
4.198105e+01  24210.125328063965
4.203480e+01  24169.856254577637
4.208855e+01  24149.020458221436
4.214230e+01  24053.910308837891
4.219606e+01  24013.313085556030
4.224981e+01  23952.351345062256
4.230356e+01  23930.807476043701
4.235732e+01  23872.791481018066
4.241107e+01  23779.433649063110
4.246482e+01  23737.916187286377
4.251858e+01  23704.594736099243
4.257233e+01  23671.104133605957
4.262608e+01  23652.380422592163
4.267983e+01  23610.018856048584
4.273359e+01  23583.115543365479
4.278734e+01  23550.675653457642
4.284109e+01  23527.220827102661
4.289485e+01  23517.808181762695
4.294860e+01  23474.351421356201
4.300235e+01  23446.147783279419
4.305610e+01  23412.172161102295
4.310986e+01  23390.356452941895
4.316361e+01  23365.379026412964
4.321736e+01  23332.903432846069
4.327112e+01  23307.009630203247
4.332487e+01  23279.699169158936
4.337862e+01  23251.547615051270
4.343238e+01  23225.858650207520
4.348613e+01  23197.181169509888
4.353988e+01  23179.619033813477
4.359363e+01  23144.586540222168
4.364739e+01  23119.479673385620
4.370114e+01  23094.817213058472
4.375489e+01  23077.078573226929
4.380865e+01  23047.883544921875
4.386240e+01  23032.220237731934
4.391615e+01  23021.931966781616
4.396990e+01  22997.131175994873
4.402366e+01  22968.184133529663
4.407741e+01  22945.553117752075
4.413116e+01  22927.508489608765
4.418492e+01  22873.510040283203
4.423867e+01  22855.529315948486
4.429242e+01  22828.973873138428
4.434618e+01  22795.460937500000
4.439993e+01  22759.350193023682
4.445368e+01  22726.711156845093
4.450743e+01  22718.854875564575
4.456119e+01  22701.499439239502
4.461494e+01  19904.606731414795
4.466869e+01  18555.719678878784
4.472245e+01  18492.491985321045
4.477620e+01  18461.147407531738
4.482995e+01  18442.266588211060
4.488370e+01  18424.423036575317
4.493746e+01  18396.156623840332
4.499121e+01  18368.723106384277
4.504496e+01  18349.332056045532
4.509872e+01  18323.724466323853
4.515247e+01  18320.744522094727
4.520622e+01  18274.220687866211
4.525998e+01  18222.367752075195
4.531373e+01  18193.480037689209
4.536748e+01  18155.929006576538
4.542123e+01  18142.351507186890
4.547499e+01  18112.713401794434
4.552874e+01  18081.646663665771
4.558249e+01  18065.186122894287
4.563625e+01  18040.633270263672
4.569000e+01  18017.895988464355
4.574375e+01  18000.128273010254
4.579750e+01  17982.695043563843
4.585126e+01  17955.239236831665
4.590501e+01  17921.370023727417
4.595876e+01  17908.262243270874
4.601252e+01  17880.235214233398
4.606627e+01  17872.967805862427
4.612002e+01  17857.112501144409
4.617378e+01  17798.609338760376
4.622753e+01  17760.935363769531
4.628128e+01  17719.376285552979
4.633503e+01  17685.615198135376
4.638879e+01  17639.715629577637
4.644254e+01  17631.914754867554
4.649629e+01  17572.438947677612
4.655005e+01  17549.830034255981
4.660380e+01  17520.290323257446
4.665755e+01  17487.296857833862
4.671130e+01  17413.828968048096
4.676506e+01  17345.851028442383
4.681881e+01  17320.757385253906
4.687256e+01  17299.361186981201
4.692632e+01  17274.097497940063
4.698007e+01  17249.288072586060
4.703382e+01  17228.478364944458
4.708758e+01  17207.601863861084
4.714133e+01  17199.092975616455
4.719508e+01  17194.583066940308
4.724883e+01  17165.737653732300
4.730259e+01  17143.196964263916
4.735634e+01  17113.534090042114
4.741009e+01  17069.699535369873
4.746385e+01  17015.666933059692
4.751760e+01  17004.478731155396
4.757135e+01  16981.274246215820
4.762510e+01  16954.726686477661
4.767886e+01  16954.726686477661
4.773261e+01  16904.640384674072
4.778636e+01  16887.518627166748
4.784012e+01  16857.293880462646
4.789387e+01  16829.255880355835
4.794762e+01  16818.024459838867
4.800138e+01  16791.949954986572
4.805513e+01  16774.529769897461
4.810888e+01  16729.658460617065
4.816263e+01  16715.837921142578
4.821639e+01  16677.657949447632
4.827014e+01  16638.804525375366
4.832389e+01  16622.328096389771
4.837765e+01  16616.079374313354
4.843140e+01  16587.370172500610
4.848515e+01  16516.576477050781
4.853890e+01  16477.179534912109
4.859266e+01  16449.874977111816
4.864641e+01  16421.218812942505
4.870016e+01  16390.752521514893
4.875392e+01  16355.534002304077
4.880767e+01  16343.348213195801
4.886142e+01  16333.879131317139
4.891518e+01  16301.967227935791
4.896893e+01  16276.031047821045
4.902268e+01  16245.457139968872
4.907643e+01  16221.171165466309
4.913019e+01  16200.970689773560
4.918394e+01  16187.420274734497
4.923769e+01  16145.090328216553
4.929145e+01  16115.573194503784
4.934520e+01  16093.736371994019
4.939895e+01  16074.673170089722
4.945270e+01  16047.165853500366
4.950646e+01  16033.338449478149
4.956021e+01  16015.914133071899
4.961396e+01  15982.989625930786
4.966772e+01  15982.989625930786
4.972147e+01  15915.133955001831
4.977522e+01  15893.575969696045
4.982898e+01  15867.507162094116
4.988273e+01  15804.415666580200
4.993648e+01  15754.247961044312
4.999023e+01  15718.396837234497
5.004399e+01  15697.838712692261
5.009774e+01  15674.885410308838
5.015149e+01  15656.469936370850
5.020525e+01  15630.727260589600
5.025900e+01  15610.109020233154
5.031275e+01  15589.504230499268
5.036650e+01  15574.660747528076
5.042026e+01  15546.911722183228
5.047401e+01  15527.856466293335
5.052776e+01  15485.577688217163
5.058152e+01  15467.854597091675
5.063527e+01  15447.457248687744
5.068902e+01  15425.685131072998
5.074278e+01  15399.784612655640
5.079653e+01  15380.329833984375
5.085028e+01  15374.274057388306
5.090403e+01  15353.087045669556
5.095779e+01  15322.261793136597
5.101154e+01  15299.503421783447
5.106529e+01  15280.541046142578
5.111905e+01  15219.621732711792
5.117280e+01  14915.869319915771
5.122655e+01  14903.093526840210
5.128030e+01  14885.672597885132
5.133406e+01  14874.025587081909
5.138781e+01  14857.590057373047
5.144156e+01  14843.174358367920
5.149532e+01  14822.192583084106
5.154907e+01  14799.773237228394
5.160282e+01  14766.792156219482
5.165657e+01  14733.217084884644
5.171033e+01  14716.308816909790
5.176408e+01  14687.383373260498
5.181783e+01  14353.652326583862
5.187159e+01  14339.669824600220
5.192534e+01  14331.133008956909
5.197909e+01  14319.847232818604
5.203285e+01  14293.754598617554
5.208660e+01  14282.137844085693
5.214035e+01  14259.795549392700
5.219410e+01  14232.875347137451
5.224786e+01  14207.600013732910
5.230161e+01  14193.851173400879
5.235536e+01  14152.887786865234
5.240912e+01  14152.887786865234
5.246287e+01  14152.887786865234
5.251662e+01  14152.887786865234
5.257037e+01  14105.597961425781
5.262413e+01  14076.443471908569
5.267788e+01  14037.836395263672
5.273163e+01  14005.882862091064
5.278539e+01  13962.010169982910
5.283914e+01  13943.761590957642
5.289289e+01  13930.958946228027
5.294665e+01  13915.152524948120
5.300040e+01  13890.723546981812
5.305415e+01  13853.624153137207
5.310790e+01  13823.216068267822
5.316166e+01  13818.792779922485
5.321541e+01  13780.184072494507
5.326916e+01  13768.708951950073
5.332292e+01  13742.158203125000
5.337667e+01  13715.766672134399
5.343042e+01  13696.074960708618
5.348417e+01  13671.236429214478
5.353793e+01  13652.333333969116
5.359168e+01  13628.889451980591
5.364543e+01  13603.218845367432
5.369919e+01  13591.682708740234
5.375294e+01  13584.649841308594
5.380669e+01  13552.660985946655
5.386045e+01  13520.239366531372
5.391420e+01  13520.239366531372
5.396795e+01  13508.323688507080
5.402170e+01  13487.982770919800
5.407546e+01  13473.394571304321
5.412921e+01  13465.486675262451
5.418296e+01  13452.041538238525
5.423672e+01  13444.159652709961
5.429047e+01  13431.931192398071
5.434422e+01  13420.260192871094
5.439797e+01  13412.807874679565
5.445173e+01  13402.622926712036
5.450548e+01  13393.265027999878
5.455923e+01  13385.057928085327
5.461299e+01  13321.837455749512
5.466674e+01  13319.626840591431
5.472049e+01  13288.957992553711
5.477425e+01  13282.491178512573
5.482800e+01  13270.474069595337
5.488175e+01  13252.000175476074
5.493550e+01  13241.870826721191
5.498926e+01  13230.040534973145
5.504301e+01  13219.963096618652
5.509676e+01  13212.387998580933
5.515052e+01  13204.607841491699
5.520427e+01  13175.236093521118
5.525802e+01  13162.579242706299
5.531177e+01  13151.164247512817
5.536553e+01  13140.881652832031
5.541928e+01  13084.370214462280
5.547303e+01  13053.880430221558
5.552679e+01  13037.564752578735
5.558054e+01  13026.700984954834
5.563429e+01  13021.120536804199
5.568805e+01  13004.994714736938
5.574180e+01  12995.308675765991
5.579555e+01  12980.042713165283
5.584930e+01  12960.234972000122
5.590306e+01  12960.234972000122
5.595681e+01  12881.661920547485
5.601056e+01  12860.947145462036
5.606432e+01  12790.899627685547
5.611807e+01  12758.139543533325
5.617182e+01  12758.139543533325
5.622557e+01  12749.473979949951
5.627933e+01  12740.459545135498
5.633308e+01  12732.334800720215
5.638683e+01  12727.657146453857
5.644059e+01  12715.162315368652
5.649434e+01  12711.369049072266
5.654809e+01  12667.091592788696
5.660185e+01  12667.091592788696
5.665560e+01  12640.285430908203
5.670935e+01  12611.099760055542
5.676310e+01  12611.099760055542
5.681686e+01  12611.099760055542
5.687061e+01  12591.655630111694
5.692436e+01  12559.681840896606
5.697812e+01  12545.364372253418
5.703187e+01  12530.783275604248
5.708562e+01  12512.439750671387
5.713937e+01  12505.815977096558
5.719313e+01  12494.120056152344
5.724688e+01  12483.236934661865
5.730063e+01  12456.403842926025
5.735439e+01  12446.801853179932
5.740814e+01  12426.705308914185
5.746189e+01  12418.923528671265
5.751565e+01  12410.188678741455
5.756940e+01  12388.998281478882
5.762315e+01  12373.780973434448
5.767690e+01  12364.184370040894
5.773066e+01  12324.594293594360
5.778441e+01  10398.951721191406
5.783816e+01  10088.531291961670
5.789192e+01  10057.672550201416
5.794567e+01  10052.616968154907
5.799942e+01  10030.733732223511
5.805317e+01  10015.928524017334
5.810693e+01  10006.039989471436
5.816068e+01  9986.472436904907
5.821443e+01  9971.710088729858
5.826819e+01  9924.021627426147
5.832194e+01  9888.084669113159
5.837569e+01  9875.503826141357
5.842945e+01  9875.503826141357
5.848320e+01  9834.026750564575
5.853695e+01  9813.631643295288
5.859070e+01  9757.973728179932
5.864446e+01  9729.374031066895
5.869821e+01  9724.201745986938
5.875196e+01  9712.579898834229
5.880572e+01  9697.063972473145
5.885947e+01  9684.248273849487
5.891322e+01  9674.257886886597
5.896697e+01  9665.012815475464
5.902073e+01  9649.029563903809
5.907448e+01  9634.629894256592
5.912823e+01  9615.625156402588
5.918199e+01  9605.948057174683
5.923574e+01  9597.813858032227
5.928949e+01  9587.825283050537
5.934325e+01  9564.115243911743
5.939700e+01  9554.524328231812
5.945075e+01  9547.098449707031
5.950450e+01  9519.839805603027
5.955826e+01  9514.470987319946
5.961201e+01  9506.217826843262
5.966576e+01  9499.660873413086
5.971952e+01  9492.949115753174
5.977327e+01  9481.886405944824
5.982702e+01  9461.059299468994
5.988077e+01  9461.059299468994
5.993453e+01  9461.059299468994
5.998828e+01  9457.043758392334
6.004203e+01  9419.151027679443
6.009579e+01  9385.251188278198
6.014954e+01  9385.251188278198
6.020329e+01  9377.086170196533
6.025705e+01  9357.362989425659
6.031080e+01  9343.947572708130
6.036455e+01  9338.779565811157
6.041830e+01  9334.100112915039
6.047206e+01  9036.677011489868
6.052581e+01  9026.660648345947
6.057956e+01  9024.395393371582
6.063332e+01  9015.494001388550
6.068707e+01  8877.519790649414
6.074082e+01  8370.418682098389
6.079457e+01  8202.191896438599
6.084833e+01  8195.753734588623
6.090208e+01  8193.098369598389
6.095583e+01  8178.892549514771
6.100959e+01  8166.683034896851
6.106334e+01  8158.209173202515
6.111709e+01  8150.088365554810
6.117085e+01  8143.566968917847
6.122460e+01  8128.997484207153
6.127835e+01  8121.903148651123
6.133210e+01  8116.674152374268
6.138586e+01  8102.748556137085
6.143961e+01  8094.075864791870
6.149336e+01  8090.835128784180
6.154712e+01  8083.193883895874
6.160087e+01  8024.442834854126
6.165462e+01  7785.384080886841
6.170837e+01  7761.010383605957
6.176213e+01  7755.882463455200
6.181588e+01  7691.342849731445
6.186963e+01  7691.342849731445
6.192339e+01  7672.777170181274
6.197714e+01  7651.252927780151
6.203089e+01  7643.734882354736
6.208465e+01  7635.885412216187
6.213840e+01  7631.680770874023
6.219215e+01  7626.712997436523
6.224590e+01  7584.616573333740
6.229966e+01  7571.187873840332
6.235341e+01  7571.187873840332
6.240716e+01  7571.187873840332
6.246092e+01  7571.187873840332
6.251467e+01  7554.448013305664
6.256842e+01  7540.034486770630
6.262217e+01  7530.845880508423
6.267593e+01  7474.321954727173
6.272968e+01  7474.321954727173
6.278343e+01  7473.271669387817
6.283719e+01  7445.420375823975
6.289094e+01  7430.357946395874
6.294469e+01  7419.845962524414
6.299845e+01  7412.618610382080
6.305220e+01  7407.750188827515
6.310595e+01  7401.231178283691
6.315970e+01  7224.801218032837
6.321346e+01  7210.753326416016
6.326721e+01  7207.894697189331
6.332096e+01  7198.017087936401
6.337472e+01  7175.157230377197
6.342847e+01  7083.308193206787
6.348222e+01  7077.745561599731
6.353597e+01  7069.343095779419
6.358973e+01  7069.343095779419
6.364348e+01  7010.417572021484
6.369723e+01  6990.489805221558
6.375099e+01  6954.235218048096
6.380474e+01  6926.795198440552
6.385849e+01  6915.108623504639
6.391225e+01  6910.853897094727
6.396600e+01  6906.932884216309
6.401975e+01  6899.121377944946
6.407350e+01  6885.307022094727
6.412726e+01  6875.720512390137
6.418101e+01  6869.319082260132
6.423476e+01  6867.467990875244
6.428852e+01  6857.159132003784
6.434227e+01  6853.573087692261
6.439602e+01  5533.468193054199
6.444977e+01  4936.590864181519
6.450353e+01  4914.940673828125
6.455728e+01  4907.597475051880
6.461103e+01  4482.968839645386
6.487980e+01  1116.017288208008
6.514856e+01  1019.745140075684
6.541733e+01  1006.349605560303
6.568609e+01  965.261928558350
6.595486e+01  627.985595703125
6.622362e+01  615.649095535278
6.649239e+01  441.850410461426
6.676115e+01  415.224607467651
6.702992e+01  389.363416671753
6.729868e+01  0.165311813354
6.735243e+01  0.034322738647
6.740619e+01  0.002302169800
6.741694e+01  0.002302169800
6.742769e+01  0.000068664551
6.743844e+01  0.000038146973
6.744919e+01  0.000038146973
6.745994e+01  0.000020980835
6.747069e+01  0.000005722046
6.748144e+01  0.000001907349
6.749219e+01  0.000001907349


==> figs/LASSO_test5_CGIST_time.dat <==
    0  10061392979.166316986084
1.468416e-02  5758655551.412225723267
2.936831e-02  5425363751.479414939880
4.405247e-02  5398738003.852343559265
5.873663e-02  5395745164.414586067200
7.342079e-02  5395264653.029814720154
8.810494e-02  5395162260.279678344727
1.027891e-01  5395162110.978458404541
1.174733e-01  5395162109.817337989807
1.321574e-01  5395162109.815485000610
1.468416e-01  5395162109.815484046936
1.615257e-01  5395162109.815483093262
1.762099e-01  2447267797.055533409119
1.908940e-01  1568155635.108042716980
2.055782e-01  1475066890.513887405396
2.202624e-01  1459022372.140098571777
2.349465e-01  1455726482.738378524780
2.496307e-01  1454760082.551784515381
2.643148e-01  1454746993.226570129395
2.789990e-01  1454746711.204395294189
2.936831e-01  1454746701.144340515137
3.083673e-01  1454746700.885099411011
3.230515e-01  1454746700.883110046387
3.377356e-01  1454746700.883079528809
3.524198e-01  1454746700.883077621460
3.671039e-01  1454746700.883077621460
3.817881e-01  402852449.877033233643
3.964722e-01  327760526.568250656128
4.111564e-01  318433657.052970886230
4.258406e-01  316841332.626077651978
4.405247e-01  316516315.899585723877
4.552089e-01  316473984.713775634766
4.698930e-01  316466262.860113143921
4.845772e-01  316464626.261693954468
4.992613e-01  316464137.416744232178
5.139455e-01  316464133.535205841064
5.286297e-01  316464133.391447067261
5.433138e-01  316464133.386388778687
5.579980e-01  316464133.386232376099
5.726821e-01  316464133.386228561401
5.873663e-01  316464133.386228561401
6.020504e-01  316464133.386228561401
6.167346e-01  69826673.327182769775
6.314188e-01  65572236.077598571777
6.461029e-01  64928756.035678863525
6.607871e-01  64800229.950595855713
6.754712e-01  64766190.642240524292
6.901554e-01  64755960.134283065796
7.048395e-01  64751284.257673263550
7.195237e-01  64751241.592901229858
7.342079e-01  64751240.616371154785
7.488920e-01  64751240.394628524780
7.635762e-01  64751240.387004852295
7.782603e-01  64751240.386568069458
7.929445e-01  64751240.386548995972
8.076286e-01  64751240.386548995972
8.223128e-01  64751240.386548995972
8.369970e-01  64751240.386548995972
8.516811e-01  64751240.386548995972
8.663653e-01  13208324.117156982422
8.810494e-01  12956496.566040039062
8.957336e-01  12903961.154588699341
9.104177e-01  12887295.881675720215
9.251019e-01  12882508.865009307861
9.397861e-01  12881199.075183868408
9.544702e-01  12880705.507724761963
9.691544e-01  12880519.465608596802
9.838385e-01  12880397.432176589966
9.985227e-01  12880396.194608688354
1.013207e+00  12880396.132665634155
1.027891e+00  12880396.129537582397
1.042575e+00  12880396.129192352295
1.057259e+00  12880396.129173278809
1.071943e+00  12880396.129171371460
1.086628e+00  12880396.129171371460
1.101312e+00  12880396.129171371460
1.115996e+00  12880396.129171371460
1.130680e+00  2429184.122409820557
1.145364e+00  2414142.150321960449
1.160048e+00  2410520.121866226196
1.174733e+00  2409108.237003326416
1.189417e+00  2408435.000150680542
1.204101e+00  2408091.445819854736
1.218785e+00  2407920.645475387573
1.233469e+00  2407839.480962753296
1.248153e+00  2407799.455953598022
1.262838e+00  2407779.821264266968
1.277522e+00  2407770.107995986938
1.292206e+00  2407765.244136810303
1.306890e+00  2407762.786869049072
1.321574e+00  2407761.540124893188
1.336258e+00  2407760.906501770020
1.350942e+00  2407760.248170852661
1.365627e+00  2407760.245271682739
1.380311e+00  2407760.245248794556
1.394995e+00  2407760.245244979858
1.409679e+00  2407760.245244979858
1.424363e+00  2407760.245244979858
1.439047e+00  2407760.245244979858
1.453732e+00  2407760.245244979858
1.468416e+00  2407760.245244979858
1.483100e+00  2407760.245244979858
1.497784e+00  2407760.245244979858
1.512468e+00  1720.311006546021
1.527152e+00  638.824895858765
1.541837e+00  334.207088470459
1.556521e+00  197.951068878174
1.571205e+00  124.519437789917
1.585889e+00  80.166481018066
1.600573e+00  50.968667984009
1.615257e+00  31.729936599731
1.629941e+00  19.588249206543
1.644626e+00  11.943016052246
1.659310e+00  7.314514160156
1.673994e+00  4.459459304810
1.688678e+00  2.717208862305
1.703362e+00  1.650684356689
1.718046e+00  1.004238128662
1.732731e+00  0.608882904053
1.747415e+00  0.369932174683
1.762099e+00  0.223930358887
1.776783e+00  0.135503768921
1.791467e+00  0.081878662109
1.806151e+00  0.049470901489
1.820835e+00  0.029880523682
1.835520e+00  0.018074035645
1.850204e+00  0.001466751099
1.864888e+00  0.000907897949
1.879572e+00  0.000572204590
1.894256e+00  0.000370025635
1.908940e+00  0.000247955322
1.923625e+00  0.000173568726
1.938309e+00  0.000127792358
1.952993e+00  0.000061035156
1.967677e+00  0.000061035156
1.982361e+00  0.000061035156
1.997045e+00  0.000061035156
2.011730e+00  0.000061035156
2.026414e+00  0.000061035156
2.041098e+00  0.000061035156
2.055782e+00  0.000061035156


==> figs/LASSO_test5_FISTAwithBB_time.dat <==
    0  4608555512.084981918335
2.897304e-02  2025315756.410225868225
5.794608e-02  554588267.104852676392
8.691912e-02  142498421.706298828125
1.158922e-01  46104821.127805709839
1.448652e-01  17352976.155078887939
1.738382e-01  9267433.544097900391
2.028113e-01  5475001.940216064453
2.317843e-01  3711853.788448333740
2.607574e-01  2521413.671005249023
2.897304e-01  1260770.871236801147
3.187035e-01  746994.978385925293
3.476765e-01  549194.985584259033
3.766495e-01  371509.438005447388
4.056226e-01  274026.536476135254
4.345956e-01  220017.563285827637
4.635687e-01  169923.494678497314
4.925417e-01  136156.959552764893
5.215148e-01  111711.523134231567
5.504878e-01  80024.363891601562
5.794608e-01  57724.870189666748
6.084339e-01  45294.531270980835
6.374069e-01  36009.156377792358
6.663800e-01  27974.685646057129
6.953530e-01  17236.034656524658
7.243260e-01  10035.458732604980
7.532991e-01  6612.186384201050
7.822721e-01  4226.443746566772
8.112452e-01  2254.405437469482
8.402182e-01  911.706815719604
8.691913e-01  546.847408294678
8.981643e-01  546.847408294678
9.271373e-01  546.847408294678
9.561104e-01  546.847408294678
9.850834e-01  515.702875137329
1.014056e+00  368.855325698853
1.043030e+00  199.070373535156
1.072003e+00  97.075389862061
1.100976e+00  22.105014801025
1.129949e+00  22.105014801025
1.158922e+00  22.105014801025
1.187895e+00  22.105014801025
1.216868e+00  8.930452346802
1.245841e+00  4.872726440430
1.274814e+00  0.354536056519
1.303787e+00  0.354536056519
1.332760e+00  0.077659606934
1.361733e+00  0.077659606934
1.390706e+00  0.077659606934
1.419679e+00  0.077659606934
1.448652e+00  0.048019409180
1.477625e+00  0.015192031860
1.506598e+00  0.003055572510
1.535571e+00  0.001026153564
1.564544e+00  0.001026153564
1.593517e+00  0.001026153564
1.622490e+00  0.000967025757
1.651463e+00  0.000587463379
1.680436e+00  0.000310897827
1.709409e+00  0.000310897827
1.738383e+00  0.000310897827
1.767356e+00  0.000310897827
1.796329e+00  0.000076293945
1.825302e+00  0.000011444092
1.854275e+00  0.000009536743
1.883248e+00  0.000009536743
1.912221e+00  0.000001907349
1.941194e+00  0.000001907349
1.970167e+00  0.000001907349


==> figs/LASSO_test5_FPC_AS_time.dat <==
    0  684219.421798706055
1.185801e-02  684219.421798706055
2.371602e-02  684219.421798706055
3.557404e-02  684219.421798706055
4.743205e-02  684219.421798706055
5.929006e-02  684219.421798706055
7.114807e-02  684219.421798706055
8.300609e-02  684219.421798706055
9.486410e-02  684219.421798706055
1.067221e-01  684219.421798706055
1.185801e-01  684219.421798706055
1.304381e-01  684219.421798706055
1.422961e-01  684219.421798706055
1.541542e-01  684219.421798706055
1.660122e-01  684219.421798706055
1.778702e-01  684219.421798706055
1.897282e-01  684219.421798706055
2.015862e-01  684219.421798706055
2.134442e-01  684219.421798706055
2.253022e-01  684219.421798706055
2.371602e-01  684219.421798706055
2.490183e-01  684219.421798706055
2.608763e-01  684219.421798706055
2.727343e-01  684219.421798706055
2.845923e-01  684219.421798706055
2.964503e-01  684219.421798706055
3.083083e-01  684219.421798706055
3.201663e-01  684219.421798706055
3.320243e-01  684219.421798706055
3.438824e-01  684219.421798706055
3.557404e-01  441501.503656387329
3.675984e-01  335294.416498184204
3.794564e-01  289823.051784515381
3.913144e-01  267228.049240112305
4.031724e-01  254187.278722763062
4.150304e-01  249487.943506240845
4.268884e-01  247846.551343917847
4.387465e-01  246905.820779800415
4.506045e-01  245866.778776168823
4.624625e-01  244240.680950164795
4.743205e-01  244188.061643600464
4.861785e-01  244184.448995590210
4.980365e-01  36588.680551528931
5.098945e-01  8702.150487899780
5.217525e-01  6828.162651062012
5.336106e-01  5986.301120758057
5.454686e-01  5442.777667999268
5.573266e-01  5020.365652084351
5.691846e-01  4651.192895889282
5.810426e-01  4500.330940246582
5.929006e-01  4424.469276428223
6.047586e-01  4380.241270065308
6.166166e-01  4312.772163391113
6.284747e-01  4205.730236053467
6.403327e-01  4199.177944183350
6.521907e-01  4197.136051177979
6.640487e-01  4196.997268676758
6.759067e-01  205.721511840820
6.877647e-01  40.144645690918
6.996227e-01  26.611993789673
7.114807e-01  21.896263122559
7.233388e-01  19.817735671997
7.351968e-01  18.091831207275
7.470548e-01  17.618558883667
7.589128e-01  17.182302474976
7.707708e-01  17.060714721680
7.826288e-01  1.345857620239
7.944868e-01  0.705614089966
8.063448e-01  0.117292404175
8.182029e-01  0.040523529053
8.300609e-01  0.025876998901
8.419189e-01  0.025876998901
8.537769e-01  0.000099182129
8.656349e-01  0.000068664551
8.774929e-01  0.000062942505
8.893509e-01  0.000061035156
9.012089e-01  0.000061035156
9.130670e-01  0.000061035156
9.249250e-01  0.000061035156
9.367830e-01  0.000061035156
9.486410e-01  0.000061035156
9.604990e-01  0.000061035156


==> figs/LASSO_test5_LBFGSB_time.dat <==
    0  1242362794.752204895020
3.948280e-02  36569167.435850143433
7.896560e-02  2119460.021303176880
1.184484e-01  384348.938993453979
1.579312e-01  211797.276836395264
1.974140e-01  178285.330757141113
2.368968e-01  174312.917238235474
2.763796e-01  173190.899709701538
3.158624e-01  172403.093114852905
3.553452e-01  171681.044456481934
3.948280e-01  170992.784666061401
4.343108e-01  169681.871809005737
4.737936e-01  168830.394987106323
5.132764e-01  167726.106855392456
5.527592e-01  167011.346117019653
5.922420e-01  166256.829227447510
6.317248e-01  165516.982013702393
6.712076e-01  164592.672817230225
7.106904e-01  164019.254493713379
7.501732e-01  163545.336784362793
7.896560e-01  162664.933856964111
8.291388e-01  161880.453657150269
8.686216e-01  161399.258605957031
9.081044e-01  160835.481159210205
9.475872e-01  160283.161081314087
9.870700e-01  159752.267614364624
1.026553e+00  158859.651849746704
1.066036e+00  157969.655326843262
1.105518e+00  157671.269157409668
1.145001e+00  157020.760328292847
1.184484e+00  156369.490707397461
1.223967e+00  156127.262205123901
1.263450e+00  155470.237403869629
1.302932e+00  155239.893989562988
1.342415e+00  154060.263792037964
1.381898e+00  153667.057279586792
1.421381e+00  152901.077280044556
1.460864e+00  152033.591989517212
1.500346e+00  151493.191682815552
1.539829e+00  150986.183147430420
1.579312e+00  150433.096143722534
1.618795e+00  149838.734291076660
1.658278e+00  149282.787698745728
1.697760e+00  148946.697990417480
1.737243e+00  148467.651565551758
1.776726e+00  147900.678028106689
1.816209e+00  147030.889749526978
1.855692e+00  146300.004650115967
1.895174e+00  145481.306043624878
1.934657e+00  144383.299636840820
1.974140e+00  143869.529422760010
2.013623e+00  143574.322954177856
2.053106e+00  142634.490982055664
2.092588e+00  142317.831333160400
2.132071e+00  141972.074897766113
2.171554e+00  141297.685420989990
2.211037e+00  140247.160444259644
2.250520e+00  139657.896549224854
2.290002e+00  138200.627153396606
2.329485e+00  137257.024431228638
2.368968e+00  136620.428205490112
2.408451e+00  134116.182268142700
2.447934e+00  133335.406118392944
2.487417e+00  132279.210430145264
2.526899e+00  132028.718078613281
2.566382e+00  131469.961555480957
2.605865e+00  130852.269304275513
2.645348e+00  130224.517024993896
2.684831e+00  129692.496351242065
2.724313e+00  129188.577541351318
2.763796e+00  128762.388065338135
2.803279e+00  127635.556518554688
2.842762e+00  126955.883907318115
2.882245e+00  126366.442310333252
2.921727e+00  125961.797239303589
2.961210e+00  124834.455511093140
3.000693e+00  123551.505022048950
3.040176e+00  123262.401514053345
3.079659e+00  121837.352807998657
3.119141e+00  121565.393732070923
3.158624e+00  121124.522962570190
3.198107e+00  120148.478786468506
3.237590e+00  119219.256959915161
3.277073e+00  118871.505317687988
3.316555e+00  117857.824602127075
3.356038e+00  116322.325939178467
3.395521e+00  116134.379037857056
3.435004e+00  115540.191915512085
3.474487e+00  114335.327339172363
3.513969e+00  113800.928842544556
3.553452e+00  113296.758163452148
3.592935e+00  111150.259534835815
3.632418e+00  110385.370801925659
3.671901e+00  109753.555780410767
3.711383e+00  108682.190231323242
3.750866e+00  107622.203815460205
3.790349e+00  107197.246091842651
3.829832e+00  105873.035299301147
3.869315e+00  104947.730903625488
3.908797e+00  103962.544315338135
3.948280e+00  102864.580486297607
3.987763e+00  102381.173889160156
4.027246e+00  102033.698394775391
4.066729e+00  100897.740295410156
4.106211e+00  99788.582035064697
4.145694e+00  99225.739320755005
4.185177e+00  98942.922618865967
4.224660e+00  98079.264532089233
4.264143e+00  96751.672094345093
4.303625e+00  96447.537351608276
4.343108e+00  94491.263746261597
4.382591e+00  93269.262727737427
4.422074e+00  93013.956121444702
4.461557e+00  92146.932188034058
4.501039e+00  91333.223035812378
4.540522e+00  89914.585617065430
4.580005e+00  87656.049358367920
4.619488e+00  87353.672908782959
4.658971e+00  86974.464483261108
4.698453e+00  86413.449199676514
4.737936e+00  86317.234909057617
4.777419e+00  85666.624563217163
4.816902e+00  83378.267620086670
4.856385e+00  83258.140665054321
4.895867e+00  81879.895175933838
4.935350e+00  80868.302198410034
4.974833e+00  79064.883207321167
5.014316e+00  77557.738986968994
5.053799e+00  76719.865514755249
5.093281e+00  75243.838552474976
5.132764e+00  74808.381225585938
5.172247e+00  74667.571529388428
5.211730e+00  74452.154445648193
5.251213e+00  74116.917760848999
5.290695e+00  73269.531147003174
5.330178e+00  72750.545436859131
5.369661e+00  72621.490236282349
5.409144e+00  72461.441864013672
5.448627e+00  71958.594114303589
5.488109e+00  71224.945724487305
5.527592e+00  70019.820823669434
5.567075e+00  69733.464927673340
5.606558e+00  69487.295186996460
5.646041e+00  69141.617603302002
5.685523e+00  69010.434568405151
5.725006e+00  67683.957206726074
5.764489e+00  66248.445817947388
5.803972e+00  65676.973100662231
5.843455e+00  65372.533655166626
5.882937e+00  65023.877555847168
5.922420e+00  64874.586208343506
5.961903e+00  64782.885530471802
6.001386e+00  64529.400009155273
6.040869e+00  63776.105146408081
6.080351e+00  61968.313753128052
6.119834e+00  61799.993347167969
6.159317e+00  61667.458278656006
6.198800e+00  61331.941919326782
6.238283e+00  60864.822566986084
6.277765e+00  59642.589799880981
6.317248e+00  59273.750686645508
6.356731e+00  59184.128477096558
6.396214e+00  58946.093492507935
6.435697e+00  58434.202037811279
6.475179e+00  58055.207075119019
6.514662e+00  57984.554714202881
6.554145e+00  57742.280853271484
6.593628e+00  57483.972545623779
6.633111e+00  57313.916795730591
6.672593e+00  56785.936468124390
6.712076e+00  56312.331769943237
6.751559e+00  56245.556526184082
6.791042e+00  55944.144725799561
6.830525e+00  55265.130086898804
6.870007e+00  55017.817432403564
6.909490e+00  54942.645307540894
6.948973e+00  54874.686285018921
6.988456e+00  54601.283277511597
7.027939e+00  53857.400655746460
7.067421e+00  52187.673124313354
7.106904e+00  52079.391199111938
7.146387e+00  51871.205781936646
7.185870e+00  51675.539218902588
7.225353e+00  51424.145097732544
7.264835e+00  51094.060913085938
7.304318e+00  50764.087987899780
7.343801e+00  50728.122406005859
7.383284e+00  49794.520196914673
7.422767e+00  48416.418729782104
7.462250e+00  48320.509080886841
7.501732e+00  48172.758098602295
7.541215e+00  47818.324932098389
7.580698e+00  47075.817348480225
7.620181e+00  46872.566146850586
7.659664e+00  46082.426876068115
7.699146e+00  45942.200454711914
7.738629e+00  45901.715970993042
7.778112e+00  45849.488706588745
7.817595e+00  45747.158805847168
7.857078e+00  45132.672395706177
7.896560e+00  44857.106874465942
7.936043e+00  44009.537242889404
7.975526e+00  43121.335273742676
8.015009e+00  41861.974309921265
8.054492e+00  41784.987909317017
8.093974e+00  41697.914115905762
8.133457e+00  41473.643232345581
8.172940e+00  40988.772575378418
8.212423e+00  39285.721258163452
8.251906e+00  38959.559823989868
8.291388e+00  38752.354948043823
8.330871e+00  38565.139907836914
8.370354e+00  37754.043523788452
8.409837e+00  37643.687988281250
8.449320e+00  37350.590320587158
8.488802e+00  37134.905736923218
8.528285e+00  36727.506004333496
8.567768e+00  36697.168376922607
8.607251e+00  36666.921951293945
8.646734e+00  36631.020420074463
8.686216e+00  36041.145706176758
8.725699e+00  34182.867002487183
8.765182e+00  34154.992603302002
8.804665e+00  34116.285814285278
8.844148e+00  33840.301540374756
8.883630e+00  33694.372423171997
8.923113e+00  32818.793558120728
8.962596e+00  31025.050138473511
9.002079e+00  29549.483600616455
9.041562e+00  26959.962400436401
9.081044e+00  26933.428302764893
9.120527e+00  26866.881072998047
9.160010e+00  26695.353952407837
9.199493e+00  22364.607007980347
9.238976e+00  22189.281248092651
9.278458e+00  22145.739923477173
9.317941e+00  22118.882963180542
9.357424e+00  22103.967798233032
9.396907e+00  22086.857938766479
9.436390e+00  22040.925756454468
9.475872e+00  21978.646373748779
9.515355e+00  20863.153305053711
9.554838e+00  18946.742267608643
9.594321e+00  18923.219747543335
9.633804e+00  18904.522613525391
9.673286e+00  18828.034311294556
9.712769e+00  18204.183036804199
9.752252e+00  18182.053897857666
9.791735e+00  18172.511493682861
9.831218e+00  18102.133432388306
9.870700e+00  17888.122791290283
9.910183e+00  17813.468093872070
9.949666e+00  17577.645145416260
9.989149e+00  17018.053667068481
1.002863e+01  16994.384801864624
1.006811e+01  16913.560880661011
1.010760e+01  16749.235342025757
1.014708e+01  16692.646533966064
1.018656e+01  12552.064735412598
1.022605e+01  12092.588705062866
1.026553e+01  12068.741037368774
1.030501e+01  12056.707403182983
1.034449e+01  12033.114913940430
1.038398e+01  12018.765821456909
1.042346e+01  10933.737871170044
1.046294e+01  10036.727329254150
1.050243e+01  10012.600156784058
1.054191e+01  9998.867898941040
1.058139e+01  9988.577766418457
1.062087e+01  9981.510639190674
1.066036e+01  9955.466053009033
1.069984e+01  9909.334974288940
1.073932e+01  9763.812534332275
1.077880e+01  9456.497499465942
1.081829e+01  8307.026002883911
1.085777e+01  5859.452993392944
1.089725e+01  2772.285713195801
1.093674e+01  1262.115505218506
1.097622e+01  1260.873239517212
1.101570e+01  1258.117771148682
1.105518e+01  1255.990503311157
1.109467e+01  1244.356220245361
1.113415e+01  1225.956203460693
1.117363e+01  1139.812385559082
1.118679e+01  1128.866994857788
1.119995e+01  1004.021333694458
1.121312e+01  1.283536911011
1.122628e+01  0.516416549683
1.123944e+01  0.095081329346
1.125260e+01  0.035913467407
1.126576e+01  0.009212493896
1.127892e+01  0.003688812256
1.129208e+01  0.000871658325
1.130524e+01  0.000228881836
1.131840e+01  0.000049591064
1.133156e+01  0.000020980835
1.134473e+01  0.000013351440


==> figs/LASSO_test5_OWL_time.dat <==
    0  10061392979.166316986084
1.686689e-02  10061304247.106710433960
3.373379e-02  10061126783.804517745972
5.060068e-02  10060771860.437292098999
6.746758e-02  10060062026.626167297363
8.433447e-02  10058642410.708026885986
1.012014e-01  10055803385.799297332764
1.180683e-01  10050126165.366493225098
1.349352e-01  10038775051.419876098633
1.518021e-01  10016086195.089223861694
1.686689e-01  9970762279.410778045654
1.855358e-01  9880331259.482366561890
2.024027e-01  9700344228.031595230103
2.192696e-01  9343907636.797416687012
2.361365e-01  8645465619.478683471680
2.530034e-01  7308515893.679735183716
2.698703e-01  4899902522.944505691528
2.867372e-01  1349091737.661252975464
3.036041e-01  277076198.763149261475
3.204710e-01  59761697.755578994751
3.373379e-01  29711223.957849502563
3.542048e-01  19808959.373714447021
3.710717e-01  10057188.631694793701
3.879386e-01  8208804.883644104004
4.048055e-01  5300947.399301528931
4.216724e-01  2693815.107202529907
4.385393e-01  2009784.207286834717
4.554062e-01  1362247.756183624268
4.722731e-01  1035582.039981842041
4.891399e-01  672456.308218002319
5.060068e-01  540362.428663253784
5.228737e-01  420115.538354873657
5.397406e-01  324851.788265228271
5.566075e-01  262466.135784149170
5.734744e-01  207070.374444961548
5.903413e-01  185339.949035644531
6.072082e-01  154333.597337722778
6.240751e-01  140175.472471237183
6.409420e-01  117727.283592224121
6.578089e-01  97022.009117126465
6.746758e-01  84125.850347518921
6.915427e-01  68910.020484924316
7.084096e-01  63099.080528259277
7.252765e-01  53791.645326614380
7.421434e-01  45286.958696365356
7.590103e-01  39947.320249557495
7.758772e-01  33457.207084655762
7.927441e-01  30727.735759735107
8.096109e-01  26284.154367446899
8.264778e-01  21604.793882369995
8.433447e-01  19483.568504333496
8.602116e-01  16203.628438949585
8.770785e-01  13796.560571670532
8.939454e-01  11167.506372451782
9.108123e-01  9600.957431793213
9.276792e-01  7442.465198516846
9.445461e-01  5858.440258026123
9.614130e-01  4088.984670639038
9.782799e-01  2912.422840118408
9.951468e-01  1723.817926406860
1.012014e+00  1031.804965972900
1.028881e+00  406.343877792358
1.045747e+00  114.456895828247
1.062614e+00  3.618534088135
1.079481e+00  0.547864913940
1.096348e+00  0.223964691162
1.113215e+00  0.130674362183
1.130082e+00  0.021387100220
1.146949e+00  0.012975692749
1.163816e+00  0.002162933350
1.180683e+00  0.000614166260
1.197550e+00  0.000276565552
1.214416e+00  0.000070571899
1.231283e+00  0.000040054321
1.248150e+00  0.000005722046
1.265017e+00  0.000005722046
1.281884e+00  0.000005722046


==> figs/LASSO_test5_PSSas_time.dat <==
    0  10061392979.166316986084
1.812830e-02  10061304247.106710433960
3.625659e-02  425211466.255064010620
5.438489e-02  178965433.435117721558
7.251318e-02  74046703.231525421143
9.064148e-02  33060694.529275894165
1.087698e-01  14777882.654684066772
1.268981e-01  10429564.730888366699
1.450264e-01  4450812.995716094971
1.631547e-01  3282120.441637039185
1.812830e-01  1698203.953269958496
1.994113e-01  1431976.005853652954
2.175395e-01  654873.305259704590
2.356678e-01  499797.924530029297
2.537961e-01  339345.936491012573
2.719244e-01  211722.747474670410
2.900527e-01  148965.425056457520
3.081810e-01  102967.373645782471
3.263093e-01  76862.998947143555
3.444376e-01  52179.213712692261
3.625659e-01  39178.290348052979
3.806942e-01  23951.009941101074
3.988225e-01  17681.660573959351
4.169508e-01  10545.378652572632
4.350791e-01  5488.209318161011
4.532074e-01  1535.754814147949
4.713357e-01  466.784835815430
4.894640e-01  270.128240585327
5.075923e-01  51.152446746826
5.257206e-01  51.152446746826
5.438489e-01  13.467855453491
5.619772e-01  5.805339813232
5.801055e-01  0.564205169678
5.982338e-01  0.121232986450
6.163620e-01  0.029638290405
6.344903e-01  0.003831863403
6.526186e-01  0.000900268555
6.707469e-01  0.000110626221
6.888752e-01  0.000041961670
7.070035e-01  0.000011444092
7.251318e-01  0.000009536743
7.432601e-01  0.000005722046
7.613884e-01  0.000005722046
7.795167e-01  0.000005722046
7.976450e-01  0.000005722046


==> figs/LASSO_test5_SPG_SpaRSA_time.dat <==
    0  4608555512.084981918335
4.158566e-02  1820135589.948870658875
8.317132e-02  762424123.651865005493
1.247570e-01  324497955.005777359009
1.663426e-01  142979439.172788619995
2.079283e-01  64479032.651948928833
2.495140e-01  29513097.623136520386
2.910996e-01  13631688.301597595215
3.326853e-01  6361689.484851837158
3.742709e-01  4114389.122879028320
4.158566e-01  3526444.142337799072
4.574422e-01  2596901.672163009644
4.990279e-01  1715939.861103057861
5.406136e-01  1533613.752063751221
5.821992e-01  1311131.840770721436
6.237849e-01  849568.054397583008
6.653705e-01  765839.142961502075
7.069562e-01  679270.367094039917
7.485419e-01  413751.627044677734
7.901275e-01  372187.958650588989
8.317132e-01  341150.860004425049
8.732988e-01  196928.488603591919
9.148845e-01  182222.444276809692
9.564702e-01  168650.891008377075
9.980558e-01  121938.518747329712
1.039641e+00  111931.645456314087
1.081227e+00  104850.945793151855
1.122813e+00  57712.266246795654
1.164398e+00  52708.638494491577
1.205984e+00  49890.765405654907
1.247570e+00  40863.613012313843
1.289155e+00  37987.162967681885
1.330741e+00  33658.507738113403
1.372327e+00  31859.105587005615
1.413912e+00  29433.293283462524
1.455498e+00  10975.508657455444
1.497084e+00  10380.731372833252
1.538669e+00  9429.271167755127
1.580255e+00  6691.237888336182
1.621841e+00  6212.234724044800
1.663426e+00  5657.396556854248
1.705012e+00  4523.196783065796
1.746598e+00  4189.961845397949
1.788183e+00  3690.746824264526
1.829769e+00  2615.784662246704
1.871355e+00  2379.138797760010
1.912940e+00  2047.082342147827
1.954526e+00  1651.806997299194
1.996112e+00  1420.577476501465
2.037697e+00  954.665155410767
2.079283e+00  836.596639633179
2.120869e+00  585.671384811401
2.162454e+00  377.277154922485
2.204040e+00  235.623538970947
2.245626e+00  196.152343750000
2.287211e+00  101.047782897949
2.328797e+00  55.811447143555
2.370383e+00  48.312911987305
2.411968e+00  9.410833358765
2.453554e+00  7.516794204712
2.495140e+00  2.890724182129
2.536725e+00  1.864755630493
2.578311e+00  0.965850830078
2.619897e+00  0.696866989136
2.661482e+00  0.122484207153
2.703068e+00  0.089294433594
2.744653e+00  0.044559478760
2.786239e+00  0.012807846069
2.827825e+00  0.006263732910
2.869410e+00  0.004116058350
2.910996e+00  0.001850128174
2.952582e+00  0.001268386841
2.994167e+00  0.000530242920
3.035753e+00  0.000318527222
3.077339e+00  0.000205993652
3.118924e+00  0.000110626221
3.160510e+00  0.000076293945
3.202096e+00  0.000038146973
3.243681e+00  0.000026702881
3.285267e+00  0.000017166138
3.326853e+00  0.000013351440
3.368438e+00  0.000011444092
3.410024e+00  0.000011444092
3.451610e+00  0.000003814697
3.493195e+00  0.000003814697
3.534781e+00  0.000003814697


==> figs/LASSO_test5_ZeroSR1_time.dat <==
    0  4608555512.084981918335
1.387694e-02  290920047.448434829712
2.775388e-02  114004660.896886825562
4.163082e-02  38156381.756000518799
5.550776e-02  21689610.230010986328
6.938470e-02  16071646.192190170288
8.326164e-02  16071646.192190170288
9.713858e-02  8083241.042007446289
1.110155e-01  5912543.384317398071
1.248925e-01  5912543.384317398071
1.387694e-01  5912543.384317398071
1.526463e-01  3779512.880588531494
1.665233e-01  3160793.114326477051
1.804002e-01  1053960.415012359619
1.942772e-01  1053960.415012359619
2.081541e-01  595789.933807373047
2.220310e-01  501540.601119995117
2.359080e-01  501540.601119995117
2.497849e-01  501540.601119995117
2.636618e-01  331062.938404083252
2.775388e-01  219223.626977920532
2.914157e-01  219223.626977920532
3.052927e-01  90314.585994720459
3.191696e-01  81217.801710128784
3.330465e-01  72815.590837478638
3.469235e-01  72815.590837478638
3.608004e-01  72815.590837478638
3.746774e-01  50498.512662887573
3.885543e-01  40693.871480941772
4.024312e-01  40693.871480941772
4.163082e-01  40693.871480941772
4.301851e-01  28330.563734054565
4.440621e-01  23258.325347900391
4.579390e-01  23258.325347900391
4.718159e-01  14724.516317367554
4.856929e-01  8848.322795867920
4.995698e-01  6442.589620590210
5.134468e-01  4439.025262832642
5.273237e-01  4439.025262832642
5.412006e-01  2117.940042495728
5.550776e-01  1706.757675170898
5.689545e-01  835.668165206909
5.828315e-01  835.668165206909
5.967084e-01  234.990924835205
6.105853e-01  155.672023773193
6.244623e-01  52.594745635986
6.383392e-01  4.503580093384
6.522162e-01  2.379579544067
6.660931e-01  0.415275573730
6.799700e-01  0.126855850220
6.938470e-01  0.016170501709
7.077239e-01  0.016170501709
7.216008e-01  0.002630233765
7.354778e-01  0.001573562622
7.493547e-01  0.000505447388
7.632317e-01  0.000450134277
7.771086e-01  0.000097274780
7.909855e-01  0.000072479248
8.048625e-01  0.000047683716
8.187394e-01  0.000041961670
8.326164e-01  0.000013351440
8.464933e-01  0.000009536743
8.603702e-01  0.000003814697
8.742472e-01  0.000003814697
8.881241e-01  0.000003814697
9.020011e-01  0.000003814697
9.158780e-01  0.000003814697

